Elliptic islands and zero measure escaping orbits in a class of outer billiards

We study outer billiard systems around a class of circular sectors. For semi-discs, we prove the existence of elliptic islands occupying a positive proportion of the plane. Combined with known results, this shows the coexistence of stability and diffusion for this system. On the other hand, we show that there exists a countable family of circular sectors for which the outer billiard system has zero measure of escaping orbits.

==> Fline1.txt <==
0.484196961328845 -0.876639537945322
0.527036218077419 -0.853316628136756
0.56015205780496 -0.833755522110492
0.588195895054511 -0.816073300855145
0.612969489207362 -0.799549362306702
0.635396815708886 -0.783818657286033
0.656026661981718 -0.768667114212751
0.675216505744661 -0.753957151418599
0.693214579122115 -0.739594587947988
0.710201560651193 -0.725511909774073
0.726313803692609 -0.711658988989021
0.741657208460816 -0.697997566307492
0.756315968864105 -0.684497787714374
0.7703583343184 -0.67113593326869
0.783840544454879 -0.657892873044197
0.796809598516265 -0.644752985199226
0.809305255326567 -0.631703378106324
0.821361509961246 -0.618733318551201
0.833007705281858 -0.605833803212723
0.844269382930678 -0.592997232021206
0.855168944715735 -0.580217155399113
0.865726173567295 -0.567488076028718
0.87595864884754 -0.554805291497749
0.885882081051622 -0.542164768026015
0.895510584214585 -0.529563038127602
0.904856899615933 -0.5169971169212
0.913932581002723 -0.504464433123965
0.922748149110372 -0.491962771720216
0.931313221468009 -0.4794902259962
0.939636622143005 -0.467045157151131
0.947726475077884 -0.454626160083871
0.955590283912039 -0.442232034249514
0.963235000597027 -0.42986175870584
0.970667084662367 -0.417514470643895
0.977892554635967 -0.405189446832681
0.984917032845649 -0.392886087514534
0.991745784608097 -0.380603902372043
0.998383752635766 -0.368342498254503
1.00483558735099 -0.356101568405702
1.01110567368229 -0.343880882978306
1.01719815482492 -0.331680280655269
1.02311695337165 -0.319499661227539
1.02886579015721 -0.30733897900081
1.03444820110833 -0.295198236923608
1.03986755234802 -0.283077481345039
1.04512705376749 -0.270976797323941
1.05022977124851 -0.258896304422391
1.05517863769435 -0.246836152925901
1.05997646300574 -0.234796520440534
1.06462594312045 -0.222777608823902
1.06912966821968 -0.210779641412622
1.0734901301913 -0.198802860513707
1.07770972942891 -0.18684752513144
1.08179078103573 -0.174913908904846
1.08573552049447 -0.163002298233908
1.08954610885674 -0.151112990575296
1.0932246374996 -0.139246292890641
1.09677313249125 -0.127402520232352
1.10019355860345 -0.115581994453664
1.10348782300373 -0.103785043031134
1.10665777865721 -0.0920119979890384
1.10970522746453 -0.0802631949163117
1.11263192315964 -0.0685389720676473
1.11543957398868 -0.0568396695412381
1.11812984518923 -0.0451656285264463
1.120704361287 -0.0335171906153325
1.12316470822556 -0.0218946971726048
1.12551243534316 -0.0102984887590719
1.12774905720924 0.0012710953958367
1.12987605533213 0.012813717876508
1.13189487974846 0.0243290435221672
1.13380695050352 0.0358167398298026
1.1356136590314 0.0472764773219847
1.13731636944256 0.0587079298823264
1.1389164197261 0.0701107750610659
1.14041512287313 0.0814846943530545
1.14181376792735 0.0928293734502335
1.14311362096806 0.104144502470493
1.14431592603089 0.115429776164671
1.14542190597051 0.126684894103289
1.14643276326976 0.137909560844491
1.14734968079899 0.149103486084557
1.1481738225291 0.160266384792213
1.14890633420161 0.171397977327916
1.14954834395875 0.182497989549147
1.1501009629364 0.193566152902715
1.1505652858223 0.204602204504976
1.15094239138215 0.215605887210788
1.15123334295545 0.226576949672007
1.15143918892345 0.237515146386234
1.15156096315085 0.24842023773648
1.15159968540308 0.259291990022377
1.15155636174076 0.270130175483528
1.15143198489287 0.280934572315505
1.15122753460989 0.291704964679034
1.1509439779984 0.30244114270281
1.15058226983818 0.3131429024804
1.15014335288301 0.323810046061619
1.1496281581461 0.334442381438794
1.14903760517131 0.345039722528242
1.14837260229084 0.35560188914732
1.14763404687045 0.366128706987349
1.14682282554275 0.37662000758271
1.14593981442951 0.387075628276381
1.14498587935361 0.397495412182194
1.14396187604109 0.407879208144026
1.14286865031428 0.41822687069217
1.1417070382761 0.428538259997104
1.14047786648645 0.438813241820842
1.13918195213092 0.449051687466078
1.13782010318242 0.459253473723277
1.13639311855611 0.469418482815908
1.13490178825792 0.47954660234395
1.1333468935273 0.489637725225844
1.13172920697425 0.499691749639007
1.13004949271119 0.509708578959067
1.12830850647981 0.519688121697918
1.12650699577331 0.52963029144073
1.12464569995426 0.539535006782013
1.12272535036829 0.549402191260849
1.12074667045393 0.559231773295384
1.11871037584871 0.569023686116677
1.11661717449192 0.578777867701982
1.11446776672397 0.588494260707566
1.11226284538276 0.59817281240112
1.11000309589713 0.607813474593856
1.10768919637754 0.617416203572336
1.1053218177042 0.626980960030117
1.10290162361273 0.636507708999271
1.10042927077751 0.645996419781827
1.09790540889287 0.655447065881203
1.09533068075221 0.664859624933667
1.09270572232513 0.674234078639885
1.09003116283276 0.6835704126966
1.08730762482137 0.692868616728479
1.08453572423421 0.702128684220169
1.08171607048195 0.71135061244861
1.07884926651144 0.720534402415631
1.07593590887329 0.729680058780861
1.07297658778788 0.73878758979499
1.0699718872103 0.747857007233411
1.06692238489395 0.756888326330273
1.06382865245308 0.765881565712953
1.06069125542421 0.774836747336994
1.05751075332652 0.783753896421521
1.05428769972126 0.792633041385143
1.05102264227022 0.801474213782393
1.04771612279327 0.810277448240684
1.04436867732518 0.819042782397831
1.04098083617141 0.827770256840131
1.03755312396337 0.836459915041032
1.03408605971269 0.845111803300392
1.03058015686499 0.853725970684345
1.02703592335284 0.862302468965781
1.02345386164813 0.870841352565465
1.01983446881373 0.879342678493777
1.01617823655469 0.887806506293104
1.0124856512687 0.89623289798088
1.00875719409612 0.904621917993291
1.00499334096939 0.912973633129631
1.00119456266199 0.921288112497336
0.997361324836798 0.929565427457687
0.993494088094095 0.93780565157219
0.989593308018996 0.946008860549632
0.985659435228475 0.95417513219382
0.981692915417937 0.962304546352005
0.977694189407367 0.97039718486399
0.97366369318706 0.978453131511918
0.969601857962945 0.986472471970754
0.96550911020152 0.994455293759442
0.961385871674391 1.00240168619276
0.957232559502452 1.01031174033383
0.953049586199681 1.01818554894738
0.948837359716585 1.02602320645357
0.944596283483292 1.03382480888262
0.940326756452299 1.04159045383003
0.936029173140872 1.04932024041251
0.931703923673125 1.05701426922456
0.927351393821766 1.06467264229574
0.922971965049516 1.07229546304861
0.918566014550214 1.07988283625728
0.914133915289614 1.08743486800663
0.909676036045866 1.09495166565227
0.905192741449688 1.102433337781
0.900684392024247 1.10987999417204
0.896151344224736 1.11729174575879
0.891593950477651 1.12466870459135
0.887012559219787 1.13201098379953
0.882407514936929 1.13931869755658
0.877779158202272 1.14659196104349
0.873127825714543 1.15383089041391
0.868453850335848 1.16103560275972
0.863757561129233 1.16820621607709
0.859039283395971 1.17534284923327
0.85429933871257 1.18244562193387
0.849538044967504 1.18951465469074
0.844755716397671 1.19655006879049
0.839952663624578 1.20355198626347
0.835129193690263 1.21052052985342
0.830285610092933 1.2174558229876
0.825422212822342 1.22435798974753
0.820539298394904 1.23122715484023
0.815637159888536 1.23806344357002
0.810716086977233 1.24486698181083
0.805776365965388 1.25163789597909
0.800818279821839 1.25837631300708
0.795842108213659 1.26508236031682
0.790848127539687 1.27175616579446
0.785836610963792 1.27839785776517
0.780807828447884 1.28500756496855
0.775762046784662 1.29158541653448
0.770699529630107 1.29813154195946
0.765620537535717 1.30464607108348
0.760525327980483 1.31112913406728
0.755414155402616 1.31758086137014
0.750287271231015 1.32400138372805
0.745144923916479 1.33039083213243
0.739987358962673 1.33674933780919
0.734814818956835 1.34307703219826
0.729627543600236 1.34937404693363
0.724425769738387 1.35564051382366
0.719209731390998 1.36187656483195
0.713979659781684 1.36808233205854
0.708735783367432 1.37425794772156
0.70347832786781 1.38040354413922
0.698207516293932 1.38651925371228
0.692923568977188 1.39260520890681
0.687626703597711 1.39866154223741
0.68231713521262 1.4046883862508
0.676995076284 1.41068587350967
0.671660736706658 1.41665413657709
0.666314323835626 1.42259330800108
0.660956042513432 1.42850352029965
0.655586095097123 1.43438490594619
0.650204681485055 1.4402375973551
0.644811999143449 1.44606172686787
0.639408243132705 1.45185742673944
0.633993606133481 1.45762482912488
0.628568278472544 1.4633640660664
0.623132448148379 1.46907526948065
0.617686300856577 1.47475857114639
0.612230020014975 1.48041410269241
0.606763786788589 1.48604199558574
0.601287780114299 1.4916423811202
0.595802176725314 1.49721539040521
0.590307151175413 1.50276115435488
0.584802875862953 1.5082798036774
0.579289521054662 1.51377146886469
0.573767254909205 1.51923628018228
0.568236243500523 1.52467436765956
0.562696650840959 1.53008586108017
0.557148638904163 1.53547088997272
0.551592367647781 1.54082958360172
0.546027995035914 1.54616207095882
0.540455677061382 1.55146848075417
0.534875567767758 1.55674894140818
0.529287819271195 1.56200358104334
0.523692581782044 1.56723252747641
0.518090003626251 1.57243590821078
0.512480231266559 1.577613850429
0.506863409323491 1.58276648098563
0.501239680596133 1.58789392640021
0.495609186082709 1.59299631285047
0.489972065000952 1.5980737661658
0.484328454808276 1.60312641182079
0.478678491221741 1.60815437492913
0.473022308237824 1.61315778023753
0.467360038151991 1.61813675212001
0.461691811578065 1.62309141457219
0.456017757467412 1.62802189120593
0.450338003127916 1.63292830524403
0.444652674242778 1.63781077951516
0.43896189488911 1.64266943644894
0.433265787556349 1.64750439807121
0.427564473164473 1.65231578599944
0.421858071082042 1.65710372143832
0.416146699144041 1.66186832517551
0.410430473669543 1.66660971757749
0.404709509479197 1.67132801858568
0.398983919912522 1.67602334771257
0.393253816845024 1.68069582403809
0.387519310705146 1.68534556620611
0.381780510491024 1.68997269242104
0.376037523787076 1.69457732044459
0.370290456780418 1.6991595675927
0.364539414277101 1.70371955073253
0.358784499718185 1.70825738627961
0.353025815195633 1.71277319019517
0.347263461468041 1.71726707798351
0.341497537976203 1.72173916468952
0.335728142858509 1.72618956489634
0.329955372966174 1.73061839272312
0.324179323878307 1.73502576182287
0.31840008991682 1.73941178538047
0.312617764161179 1.74377657611077
0.306832438462984 1.74812024625672
0.301044203460404 1.75244290758776
0.295253148592455 1.75674467139816
0.289459362113115 1.76102564850554
0.283662931105293 1.76528594924948
0.27786394149464 1.76952568349019
0.272062478063221 1.77374496060731
0.26625862446302 1.77794388949878
0.260452463229315 1.78212257857979
0.254644075793893 1.78628113578187
0.248833542498129 1.79041966855199
0.243020942605914 1.79453828385178
0.237206354316445 1.79863708815684
0.231389854776876 1.8027161874561
0.225571520094822 1.80677568725131
0.219751425350728 1.81081569255652
0.213929644610105 1.81483630789771
0.208106250935624 1.81883763731246
0.202281316399076 1.82281978434969
0.196454912093205 1.82678285206947
0.190627108143401 1.8307269430429
0.184797973719266 1.83465215935205
0.178967577046053 1.83855860258998
0.17313598541597 1.84244637386078
0.167303265199365 1.84631557377973
0.161469481855778 1.85016630247344
0.155634699944875 1.85399865958018
0.149798983137256 1.85781274425006
0.143962394225137 1.86160865514549
0.138124995132922 1.86538649044154
0.132286846927639 1.86914634782639
0.126448009829276 1.87288832450186
0.120608543220989 1.87661251718397
0.114768505659193 1.88031902210353
0.108927954883544 1.88400793500679
0.103086947826804 1.88767935115615
0.0972455406245947 1.89133336533092
0.0914037886250398 1.89497007182806
0.0855617463982969 1.89858956446302
0.0797194677459776 1.90219193657064
0.0738770057104683 1.905777281006
0.0680344125841337 1.90934569014543
0.06219173991842 1.91289725588741
0.0563490385328556 1.91643206965367
0.0505063585239414 1.91995022239019
0.0446637492739486 1.92345180456829
0.0388212594596049 1.92693690618578
0.0329789370606879 1.93040561676806
0.0271368293685144 1.93385802536937
0.0212949829943374 1.93729422057395
0.0154534438776404 1.9407142904973
0.00961225729433623 1.94411832278744
0.00377146786487614 1.94750640462623
-0.00206888043774067 1.95087862273068
-0.00790874428005028 1.9542350633543
-0.0137480809602937 1.95757581228849
-0.0195868484006845 1.96090095486391
-0.0254250051397609 1.96421057595193
-0.0312625103248318 1.96750475996607
-0.0370993237045067 1.97078359086346
-0.042935405621314 1.97404715214635
-0.0487707170044061 1.97729552686357
-0.0546052193623507 1.98052879761212
-0.0604388747760036 1.98374704653868
-0.0662716458914658 1.98695035534118
-0.0721034959131268 1.99013880527039
-0.0779343885967803 1.99331247713153
-0.0837642882428331 1.99647145128587
-0.0895931596895816 1.99961580765235
-0.0954209683065774 2.00274562570928
-0.101247679988061 2.00586098449594
-0.10707326114648 2.0089619626143
-0.112897678706085 2.01204863823068
-0.118720900096591 2.01512108907748
-0.124542893246922 2.01817939245488
-0.130363626579028 2.02122362523255
-0.136183069001774 2.0242538638514
-0.142001189904899 2.02727018432537
-0.147817959153047 2.0302726622431
-0.153633347079875 2.03326137276976
-0.159447324482221 2.03623639064883
-0.165259862614346 2.03919779020385
-0.171070933182245 2.04214564534023
-0.176880508338021 2.04508002954707
-0.182688560674331 2.04800101589892
-0.188495063218895 2.05090867705764
-0.194299989429068 2.05380308527424
-0.200103313186481 2.05668431239061
-0.205905008791744 2.05955242984148
-0.211705050959206 2.06240750865617
-0.217503414811792 2.06524961946047
-0.22330007587588 2.06807883247846
-0.229095010076261 2.07089521753443
-0.234888193731142 2.07369884405465
-0.240679603547222 2.07648978106927
-0.246469216614807 2.07926809721422
-0.252257010403014 2.08203386073301
-0.258042962754998 2.08478713947862
-0.263827051883262 2.0875280009154
-0.269609256365005 2.09025651212092
-0.275389555137545 2.09297273978782
-0.281167927493771 2.09567675022574
-0.286944353077675 2.09836860936316
-0.292718811879919 2.10104838274927
-0.298491284233466 2.10371613555586
-0.304261750809254 2.10637193257922
-0.310030192611933 2.10901583824199
-0.315796590975642 2.11164791659502
-0.321560927559842 2.1142682313193
-0.3273231843452 2.11687684572779
-0.333083343629518 2.11947382276732
-0.338841388023717 2.12205922502045
-0.344597300447861 2.12463311470735
-0.350351064127234 2.12719555368767
-0.356102662588467 2.1297466034624
-0.361852079655703 2.13228632517575
-0.367599299446813 2.134814779617
-0.373344306369659 2.13733202722237
-0.3790870851184 2.1398381280769
-0.384827620669839 2.14233314191625
-0.390565898279821 2.14481712812862
-0.396301903479669 2.14729014575653
-0.402035622072661 2.14975225349875
-0.407767040130558 2.15220350971207
-0.413496143990167 2.15464397241317
-0.419222920249942 2.15707369928046
-0.424947355766636 2.15949274765591
-0.430669437651989 2.16190117454685
-0.436389153269447 2.16429903662784
-0.442106490230939 2.16668639024245
-0.447821436393669 2.1690632914051
-0.453533979856976 2.17142979580286
-0.459244108959203 2.17378595879724
-0.464951812274618 2.17613183542601
-0.470657078610379 2.17846748040501
-0.476359897003517 2.18079294812989
-0.482060256717973 2.18310829267794
-0.487758147241657 2.18541356780986
-0.493453558283555 2.1877088269715
-0.499146479770862 2.18999412329569
-0.504836901846152 2.19226950960395
-0.510524814864584 2.19453503840827
-0.516210209391137 2.19679076191286
-0.521893076197887 2.19903673201589
-0.527573406261308 2.20127300031124
-0.533251190759613 2.20349961809022
-0.538926421070117 2.2057166363433
-0.544599088766646 2.20792410576183
-0.550269185616964 2.21012207673979
-0.555936703580241 2.21231059937544
-0.561601634804545 2.21448972347304
-0.567263971624367 2.21665949854459
-0.572923706558179 2.21881997381145
-0.578580832306016 2.2209711982061
-0.584235341747084 2.22311322037372
-0.589887227937419 2.22524608867395
-0.59553648410754 2.22736985118251
-0.601183103660161 2.22948455569285
-0.606827080167911 2.23159024971782
-0.612468407371094 2.23368698049129
-0.618107079175467 2.23577479496979
-0.623743089650056 2.23785373983418
-0.62937643302498 2.23992386149119
-0.635007103689326 2.24198520607512
-0.640635096189028 2.24403781944937
-0.646260405224785 2.2460817472081
-0.651883025649997 2.2481170346778
-0.657502952468731 2.25014372691885
-0.663120180833708 2.25216186872714
-0.66873470604432 2.25417150463564
-0.674346523544662 2.25617267891592
-0.679955628921597 2.25816543557973
-0.685562017902837 2.26014981838059
-0.691165686355058 2.26212587081527
-0.696766630282022 2.26409363612534
-0.702364845822737 2.26605315729873
-0.707960329249632 2.26800447707121
-0.713553076966754 2.26994763792794
-0.71914308550799 2.27188268210495
-0.724730351535307 2.27380965159062
-0.730314871837019 2.27572858812723
-0.735896643326067 2.27763953321238
-0.74147566303833 2.2795425281005
-0.747051928130945 2.28143761380432
-0.752625435880657 2.28332483109631
-0.758196183682187 2.28520422051016
-0.763764169046618 2.28707582234219
-0.769329389599797 2.28893967665283
-0.774891843080765 2.29079582326802
-0.780451527340204 2.29264430178065
-0.786008440338895 2.29448515155198
-0.791562580146204 2.29631841171302
-0.797113944938584 2.29814412116595
-0.802662532998094 2.29996231858556
-0.808208342710934 2.30177304242053
-0.813751372566005 2.30357633089492
-0.819291621153478 2.30537222200947
-0.824829087163386 2.30716075354299
-0.830363769384234 2.30894196305374
-0.835895666701621 2.31071588788071
-0.841424778096882 2.31248256514505
-0.846951102645748 2.31424203175135
-0.852474639517017 2.31599432438897
-0.857995387971252 2.31773947953337
-0.863513347359479 2.31947753344745
-0.869028517121916 2.3212085221828
-0.874540896786711 2.32293248158105
-0.880050485968692 2.32464944727513
-0.885557284368139 2.32635945469057
-0.891061291769569 2.32806253904678
-0.896562508040533 2.32975873535828
-0.902060933130432 2.33144807843602
-0.907556567069343 2.33313060288861
-0.913049409966864 2.33480634312357
-0.91853946201097 2.33647533334854
-0.924026723466883 2.33813760757257
-0.929511194675958 2.33979319960731
-0.934992876054583 2.34144214306826
-0.94047176809309 2.34308447137591
-0.945947871354678 2.34472021775706
-0.951421186474355 2.34634941524592
-0.956891714157889 2.34797209668534
-0.962359455180772 2.34958829472801
-0.967824410387198 2.35119804183761
-0.973286580689052 2.35280137028999
-0.978745967064912 2.35439831217434
-0.984202570559069 2.35598889939435
-0.989656392280544 2.35757316366934
-0.995107433402137 2.35915113653543
-1.00055569515947 2.36072284934667
-1.00600117885005 2.36228833327615
-1.01144388583236 2.36384761931714
-1.01688381752491 2.36540073828421
-1.02232097540537 2.36694772081433
-1.02775536100964 2.36848859736799
-1.03318697593102 2.37002339823027
-1.03861582181928 2.37155215351195
-1.04404190037985 2.37307489315059
-1.04946521337295 2.3745916469116
-1.05488576261274 2.37610244438932
-1.06030354996652 2.37760731500809
-1.06571857735389 2.37910628802327
-1.07113084674595 2.38059939252234
-1.07654036016449 2.38208665742591
-1.08194711968125 2.38356811148879
-1.08735112741706 2.38504378330098
-1.09275238554115 2.38651370128872
-1.09815089627036 2.38797789371553
-1.10354666186836 2.38943638868317
-1.10893968464497 2.39088921413271
-1.11432996695539 2.39233639784546
-1.11971751119948 2.39377796744405
-1.12510231982106 2.39521395039332
-1.13048439530719 2.39664437400138
-1.13586374018751 2.39806926542056
-1.1412403570335 2.39948865164837
-1.14661424845784 2.40090255952848
-1.15198541711374 2.40231101575167
-1.15735386569427 2.40371404685677
-1.16271959693168 2.40511167923163
-1.16808261359681 2.40650393911404
-1.17344291849842 2.4078908525927
-1.17880051448256 2.40927244560808
-1.18415540443195 2.41064874395341
-1.18950759126538 2.41201977327556
-1.19485707793711 2.41338555907598
-1.20020386743623 2.41474612671157
-1.20554796278611 2.4161015013956
-1.21088936704382 2.41745170819859
-1.21622808329952 2.41879677204924
-1.22156411467592 2.42013671773524
-1.2268974643277 2.42147156990423
-1.23222813544097 2.4228013530646
-1.23755613123274 2.42412609158639
-1.24288145495031 2.42544580970217
-1.24820410987082 2.42676053150785
-1.25352409930068 2.42807028096355
-1.25884142657505 2.42937508189445
-1.26415609505734 2.43067495799164
-1.26946810813867 2.43196993281292
-1.27477746923743 2.43326002978364
-1.28008418179874 2.43454527219756
-1.28538824929394 2.4358256832176
-1.29068967522018 2.43710128587672
-1.29598846309988 2.43837210307867
-1.30128461648029 2.43963815759885
-1.30657813893301 2.44089947208504
-1.31186903405356 2.44215606905826
-1.31715730546088 2.4434079709135
-1.32244295679693 2.44465519992055
-1.32772599172624 2.44589777822472
-1.33300641393544 2.44713572784768
-1.33828422713286 2.44836907068816
-1.34355943504812 2.44959782852277
-1.34883204143168 2.45082202300672
-1.35410205005443 2.45204167567457
-1.35936946470729 2.45325680794102
-1.36463428920083 2.45446744110157
-1.36989652736482 2.45567359633337
-1.37515618304788 2.45687529469586
-1.38041326011708 2.45807255713152
-1.38566776245754 2.45926540446663
-1.39091969397208 2.46045385741195
-1.39616905858084 2.46163793656345
-1.40141586022089 2.46281766240301
-1.40666010284588 2.46399305529913
-1.4119017904257 2.46516413550766
-1.41714092694609 2.46633092317242
-1.42237751640832 2.46749343832598
-1.42761156282884 2.46865170089028
-1.43284307023891 2.46980573067736
-1.4380720426843 2.47095554738999
-1.44329848422495 2.47210117062238
-1.44852239893462 2.47324261986086
-1.4537437909006 2.47437991448449
-1.45896266422337 2.47551307376578
-1.46417902301627 2.47664211687129
-1.46939287140524 2.47776706286236
-1.47460421352844 2.47888793069566
-1.47981305353602 2.48000473922391
-1.48501939558978 2.48111750719649
-1.49022324386287 2.48222625326007
-1.49542460253953 2.48333099595927
-1.50062347581478 2.48443175373724
-1.50581986789412 2.48552854493633
-1.5110137829933 2.48662138779866
-1.51620522533799 2.4877103004668
-1.52139419916355 2.48879530098432
-1.52658070871474 2.48987640729642
-1.53176475824543 2.49095363725053
-1.5369463520184 2.49202700859693
-1.54212549430503 2.49309653898931
-1.54730218938506 2.49416224598539
-1.55247644154634 2.49522414704749
-1.55764825508458 2.49628225954311
-1.56281763430311 2.49733660074554
-1.56798458351262 2.49838718783438
-1.57314910703096 2.49943403789619
-1.57831120918284 2.50047716792497
-1.58347089429968 2.50151659482281
-1.5886281667193 2.50255233540039
-1.59378303078576 2.50358440637756
-1.59893549084908 2.50461282438388
-1.60408555126508 2.5056376059592
-1.6092332163951 2.50665876755419
-1.61437849060583 2.50767632553087
-1.61952137826909 2.50869029616315
-1.6246618837616 2.5097006956374
-1.62980001146481 2.51070754005295
-1.63493576576465 2.51171084542263
-1.64006915105139 2.51271062767327
-1.64520017171938 2.51370690264629
-1.6503288321669 2.51469968609812
-1.65545513679595 2.51568899370082
-1.66057909001207 2.51667484104251
-1.66570069622411 2.51765724362791
-1.67081995984414 2.51863621687886
-1.67593688528716 2.51961177613479
-1.68105147697099 2.52058393665324
-1.68616373931607 2.52155271361037
-1.6912736767453 2.5225181221014
-1.69638129368382 2.52348017714116
-1.70148659455893 2.52443889366452
-1.70658958379982 2.52539428652693
-1.71169026583749 2.52634637050484
-1.71678864510453 2.52729516029622
-1.72188472603498 2.52824067052103
-1.72697851306419 2.52918291572166
-1.73207001062864 2.53012191036342
-1.73715922316578 2.531057668835
-1.74224615511391 2.53199020544894
-1.74733081091199 2.53291953444208
-1.75241319499954 2.53384566997599
-1.75749331181644 2.53476862613747
-1.76257116580284 2.53568841693897
-1.76764676139899 2.53660505631904
-1.77272010304508 2.53751855814277
-1.77779119518117 2.53842893620223
-1.78286004224696 2.53933620421693
-1.78792664868176 2.54024037583422
-1.79299101892428 2.54114146462975
-1.79805315741253 2.54203948410788
-1.80311306858368 2.54293444770212
-1.80817075687398 2.54382636877555
-1.81322622671855 2.54471526062122
-1.81827948255135 2.5456011364626
-1.82333052880499 2.54648400945399
-1.82837936991066 2.54736389268091
-1.83342601029796 2.54824079916052
-1.83847045439486 2.54911474184204
-1.8435127066275 2.54998573360715
-1.84855277142015 2.55085378727038
-1.85359065319505 2.55171891557951
-1.85862635637233 2.55258113121598
-1.8636598853699 2.55344044679529
-1.86869124460333 2.55429687486735
-1.87372043848577 2.55515042791693
-1.8787474714278 2.55600111836399
-1.8837723478374 2.5568489585641
-1.88879507211979 2.55769396080881
-1.89381564867737 2.55853613732603
-1.89883408190959 2.5593755002804
-1.90385037621289 2.56021206177368
-1.90886453598058 2.56104583384509
-1.91387656560276 2.56187682847172
-1.91888646946625 2.56270505756888
-1.92389425195444 2.56353053299046
-1.92889991744727 2.56435326652928
-1.9339034703211 2.56517326991748
-1.93890491494865 2.56599055482685
-1.9439042556989 2.56680513286922
-1.94890149693702 2.56761701559676
-1.95389664302427 2.56842621450239
-1.95888969831794 2.56923274102007
-1.96388066717127 2.57003660652519
-1.96886955393334 2.57083782233492
-1.97385636294906 2.57163639970849
-1.97884109855903 2.57243234984759
-1.98382376509949 2.57322568389671
-1.98880436690226 2.57401641294341
-1.99378290829465 2.57480454801873
-1.9987593935994 2.57559010009746
-2.00373382713462 2.57637308009852
-2.00870621321369 2.57715349888526
-2.01367655614522 2.57793136726575
-2.01864486023299 2.57870669599319
-2.02361112977586 2.57947949576615
-2.02857536906772 2.58024977722892
-2.03353758239744 2.58101755097182
-2.03849777404879 2.58178282753153
-2.04345594830037 2.58254561739139
-2.0484121094256 2.58330593098168
-2.05336626169258 2.58406377868001
-2.05831840936413 2.58481917081152
-2.06326855669766 2.58557211764928
-2.06821670794513 2.58632262941454
-2.07316286735302 2.58707071627701
-2.07810703916225 2.58781638835524
-2.08304922760815 2.58855965571683
-2.08798943692039 2.58930052837878
-2.09292767132293 2.59003901630774
-2.09786393503399 2.59077512942036
-2.10279823226597 2.5915088775835
-2.10773056722543 2.5922402706146
-2.11266094411302 2.59296931828191
-2.11758936712347 2.59369603030478
-2.1225158404455 2.59442041635395
-2.1274403682618 2.59514248605186
-2.13236295474898 2.59586224897286
-2.13728360407753 2.59657971464355
-2.14220232041178 2.59729489254303
-2.14711910790985 2.59800779210315
-2.15203397072361 2.59871842270883
-2.15694691299866 2.59942679369829
-2.16185793887427 2.60013291436333
-2.16676705248333 2.6008367939496
-2.17167425795235 2.60153844165686
-2.1765795594014 2.60223786663924
-2.18148296094407 2.60293507800551
-2.18638446668745 2.60363008481933
-2.19128408073208 2.60432289609951
-2.19618180717192 2.60501352082027
-2.20107765009433 2.60570196791149
-2.20597161358003 2.60638824625896
-2.21086370170304 2.60707236470465
-2.21575391853071 2.60775433204692
-2.22064226812362 2.60843415704081
-2.2255287545356 2.60911184839828
-2.2304133818137 2.60978741478842
-2.23529615399811 2.61046086483772
-2.2401770751222 2.61113220713033
-2.24505614921244 2.61180145020825
-2.24993338028841 2.61246860257164
-2.25480877236273 2.61313367267896
-2.25968232944111 2.6137966689473
-2.26455405552222 2.61445759975257
-2.26942395459776 2.61511647342973
-2.27429203065239 2.61577329827304
-2.27915828766371 2.61642808253625
-2.28402272960226 2.6170808344329
-2.28888536043145 2.61773156213648
-2.2937461841076 2.61838027378067
-2.29860520457986 2.61902697745959
-2.30346242579025 2.61967168122801
-2.30831785167358 2.62031439310157
-2.31317148615746 2.62095512105697
-2.3180233331623 2.62159387303225
-2.32287339660125 2.62223065692695
-2.32772168038021 2.62286548060236
-2.3325681883978 2.62349835188174
-2.33741292454536 2.62412927855048
-2.3422558927069 2.62475826835637
-2.34709709675913 2.6253853290098
-2.35193654057141 2.62601046818394
-2.35677422800573 2.62663369351497
-2.36161016291672 2.62725501260229
-2.36644434915165 2.62787443300871
-2.37127679055035 2.62849196226067
-2.37610749094527 2.62910760784843
-2.38093645416141 2.62972137722627
-2.38576368401636 2.63033327781271
-2.39058918432025 2.63094331699069
-2.39541295887573 2.63155150210777
-2.40023501147801 2.63215784047632
-2.4050553459148 2.63276233937375
-2.40987396596632 2.63336500604266
-2.41469087540527 2.63396584769105
-2.41950607799687 2.63456487149252
-2.42431957749879 2.63516208458646
-2.42913137766119 2.63575749407823
-2.43394148222666 2.63635110703933
-2.43874989493028 2.63694293050764
-2.44355661949954 2.63753297148755
-2.44836165965439 2.63812123695019
-2.4531650191072 2.63870773383357
-2.45796670156275 2.63929246904279
-2.46276671071827 2.63987544945022
-2.46756505026336 2.64045668189569
-2.47236172388006 2.64103617318663
-2.47715673524278 2.64161393009827
-2.48195008801835 2.64218995937385
-2.48674178586596 2.64276426772474
-2.49153183243722 2.64333686183065
-2.49632023137608 2.64390774833978
-2.5011069863189 2.64447693386903
-2.50589210089441 2.64504442500412
-2.51067557872368 2.64561022829981
-2.51545742342017 2.64617435028003
-2.52023763858971 2.64673679743807
-2.52501622783048 2.64729757623676
-2.52979319473302 2.64785669310859
-2.53456854288024 2.64841415445592
-2.53934227584738 2.64896996665113
-2.54411439720207 2.64952413603678
-2.54888491050427 2.65007666892577
-2.55365381930629 2.65062757160149
-2.55842112715281 2.65117685031804
-2.56318683758085 2.65172451130029
-2.56795095411979 2.65227056074412
-2.57271348029136 2.65281500481657
-2.57747441960965 2.65335784965593
-2.58223377558108 2.65389910137197
-2.58699155170446 2.65443876604607
-2.59174775147093 2.65497684973136
-2.596502378364 2.65551335845288
-2.60125543585954 2.65604829820774
-2.60600692742577 2.65658167496525
-2.61075685652329 2.65711349466712
-2.61550522660505 2.65764376322753
-2.62025204111638 2.65817248653335
-2.62499730349497 2.65869967044425
-2.62974101717091 2.65922532079286
-2.63448318556663 2.65974944338489
-2.63922381209697 2.66027204399932
-2.64396290016914 2.66079312838851
-2.64870045318275 2.66131270227834
-2.65343647452979 2.66183077136837
-2.65817096759466 2.66234734133198
-2.66290393575415 2.66286241781651
-2.66763538237745 2.66337600644336
-2.67236531082618 2.66388811280819
-2.67709372445435 2.66439874248103
-2.68182062660843 2.6649079010064
-2.68654602062726 2.66541559390348
-2.69126990984217 2.66592182666621
-2.69599229757688 2.66642660476345
-2.70071318714757 2.66692993363911
-2.70543258186288 2.66743181871227
-2.71015048502389 2.66793226537732
-2.71486689992414 2.66843127900409
-2.71958182984965 2.668928864938
-2.72429527807889 2.66942502850014
-2.72900724788285 2.66991977498744
-2.73371774252496 2.67041310967281
-2.73842676526118 2.67090503780523
-2.74313431933996 2.67139556460987
-2.74784040800227 2.67188469528826
-2.75254503448156 2.67237243501841
-2.75724820200386 2.67285878895487
-2.76194991378768 2.67334376222895
-2.7666501730441 2.67382735994875
-2.77134898297674 2.67430958719935
-2.77604634678178 2.6747904490429
-2.78074226764796 2.67526995051875
-2.78543674875658 2.67574809664356
-2.79012979328155 2.67622489241143
-2.79482140438935 2.67670034279402
-2.79951158523906 2.67717445274065
-2.80420033898237 2.67764722717843
-2.80888766876359 2.6781186710124
-2.81357357771965 2.67858878912559
-2.81825806898011 2.67905758637919
-2.8229411456672 2.67952506761261
-2.82762281089577 2.67999123764367
-2.83230306777335 2.68045610126862
-2.83698191940015 2.68091966326233
-2.84165936886905 2.68138192837837
-2.84633541926562 2.68184290134911
-2.85101007366814 2.68230258688584
-2.85568333514761 2.6827609896789
-2.86035520676773 2.68321811439777
-2.86502569158496 2.68367396569115
-2.86969479264849 2.68412854818713
-2.87436251300025 2.68458186649325
-2.87902885567496 2.68503392519664
-2.88369382370009 2.68548472886407
-2.88835742009593 2.68593428204213
-2.89301964787552 2.68638258925727
-2.89768051004475 2.68682965501595
-2.9023400096023 2.68727548380472
-2.90699814953968 2.68772008009032
-2.91165493284127 2.68816344831978
-2.91631036248427 2.68860559292056
-2.92096444143875 2.68904651830061
-2.92561717266766 2.68948622884846
-2.93026855912683 2.68992472893338
-2.93491860376499 2.69036202290541
-2.93956730952377 2.69079811509551
-2.94421467933774 2.69123300981562
-2.94886071613438 2.69166671135881
-2.95350542283413 2.6920992239993
-2.95814880235037 2.69253055199262
-2.96279085758946 2.69296069957569
-2.96743159145073 2.69338967096691
-2.9720710068265 2.69381747036624
-2.97670910660211 2.69424410195532
-2.98134589365589 2.69466956989756
-2.98598137085922 2.69509387833822
-2.9906155410765 2.6955170314045
-2.9952484071652 2.69593903320564
-2.99987997197585 2.69635988783303
-3.00451023835203 2.69677959936028
-3.00913920913045 2.69719817184329
-3.0137668871409 2.69761560932039
-3.01839327520629 2.6980319158124
-3.02301837614264 2.6984470953227
-3.02764219275914 2.69886115183735
-3.03226472785809 2.6992740893252
-3.03688598423501 2.69968591173789
-3.04150596467854 2.70009662301003
-3.04612467197055 2.70050622705925
-3.05074210888609 2.70091472778625
-3.05535827819345 2.70132212907497
-3.05997318265412 2.70172843479258
-3.06458682502285 2.70213364878963
-3.06919920804765 2.70253777490011
-3.07381033446977 2.70294081694154
-3.07842020702378 2.70334277871503
-3.08302882843751 2.70374366400542
-3.08763620143211 2.70414347658129
-3.09224232872206 2.70454222019509
-3.09684721301516 2.7049398985832
-3.10145085701257 2.70533651546602
-3.10605326340878 2.70573207454804
-3.11065443489169 2.70612657951794
-3.11525437414257 2.70652003404866
-3.11985308383609 2.70691244179745
-3.12445056664034 2.707303806406
-3.12904682521682 2.70769413150047
-3.13364186222049 2.7080834206916
-3.13823568029975 2.70847167757478
-3.14282828209648 2.7088589057301
-3.14741967024603 2.70924510872249
-3.15200984737724 2.7096302901017
-3.15659881611248 2.71001445340248
-3.16118657906761 2.71039760214457
-3.16577313885205 2.71077973983282
-3.17035849806876 2.71116086995725
-3.17494265931426 2.71154099599314
-3.17952562517865 2.71192012140107
-3.18410739824561 2.71229824962703
-3.18868798109243 2.71267538410245
-3.19326737629003 2.71305152824432
-3.19784558640293 2.71342668545523
-3.20242261398932 2.71380085912345
-3.20699846160103 2.714174052623
-3.21157313178359 2.71454626931371
-3.21614662707617 2.71491751254131
-3.22071895001169 2.7152877856375
-3.22529010311674 2.71565709191998
-3.22986008891166 2.71602543469258
-3.23442890991053 2.71639281724528
-3.23899656862117 2.71675924285428
-3.24356306754518 2.71712471478212
-3.24812840917794 2.71748923627767
-3.25269259600863 2.71785281057626
-3.25725563052023 2.7182154408997
-3.26181751518954 2.7185771304564
-3.26637825248722 2.71893788244138
-3.27093784487776 2.71929770003636
-3.27549629481952 2.71965658640984
-3.28005360476473 2.72001454471714
-3.28460977715954 2.72037157810046
-3.28916481444398 2.72072768968899
-3.29371871905201 2.72108288259891
-3.29827149341152 2.72143715993351
-3.30282313994436 2.7217905247832
-3.30737366106633 2.72214298022561
-3.31192305918721 2.72249452932567
-3.31647133671076 2.7228451751356
-3.32101849603477 2.72319492069504
-3.32556453955101 2.72354376903108
-3.33010946964532 2.72389172315834
-3.33465328869756 2.72423878607899
-3.33919599908166 2.72458496078287
-3.34373760316561 2.72493025024749
-3.3482781033115 2.72527465743815
-3.35281750187552 2.72561818530792
-3.35735580120796 2.7259608367978
-3.36189300365327 2.72630261483667
-3.36642911155 2.72664352234145
-3.37096412723089 2.72698356221707
-3.37549805302282 2.7273227373566
-3.3800308912469 2.72766105064126
-3.38456264421838 2.72799850494048
-3.38909331424677 2.72833510311199
-3.39362290363577 2.72867084800184
-3.39815141468335 2.72900574244448
-3.4026788496817 2.7293397892628
-3.40720521091729 2.72967299126819
-3.4117305006709 2.73000535126061
-3.41625472121755 2.73033687202861
-3.4207778748266 2.73066755634943
-3.42529996376174 2.73099740698901
-3.42982099028097 2.73132642670207
-3.43434095663665 2.73165461823217
-3.43885986507551 2.73198198431173
-3.44337771783864 2.73230852766212
-3.44789451716154 2.7326342509937
-3.4524102652741 2.73295915700585
-3.45692496440062 2.73328324838705
-3.46143861675986 2.73360652781494
-3.465951224565 2.73392899795633
-3.47046279002367 2.73425066146728
-3.47497331533801 2.73457152099317
-3.47948280270461 2.7348915791687
-3.48399125431458 2.73521083861798
-3.48849867235352 2.73552930195458
-3.49300505900158 2.73584697178154
-3.49751041643344 2.73616385069148
-3.50201474681834 2.7364799412666
-3.50651805232006 2.73679524607874
-3.51102033509701 2.73710976768945
-3.51552159730214 2.73742350865003
-3.52002184108305 2.73773647150155
-3.52452106858193 2.73804865877493
-3.52901928193562 2.73836007299099
-3.53351648327562 2.73867071666047
-3.53801267472806 2.73898059228411
-3.54250785841376 2.73928970235266
-3.54700203644824 2.73959804934697
-3.55149521094171 2.73990563573798
-3.55598738399908 2.74021246398685
-3.56047855772002 2.7405185365449
-3.56496873419891 2.74082385585376
-3.5694579155249 2.74112842434534
-3.57394610378191 2.7414322444419
-3.57843330104864 2.74173531855613
-3.58291950939857 2.74203764909112
-3.58740473090001 2.74233923844047
-3.59188896761608 2.74264008898832
-3.59637222160472 2.74294020310937
-3.60085449491874 2.74323958316894
-3.6053357896058 2.74353823152302
-3.60981610770843 2.74383615051831
-3.61429545126405 2.74413334249225
-3.61877382230498 2.74442980977308
-3.62325122285845 2.74472555467986
-3.62772765494662 2.74502057952256
-3.63220312058658 2.74531488660204
-3.63667762179038 2.74560847821014
-3.64115116056504 2.7459013566297
-3.64562373891254 2.7461935241346
-3.65009535882986 2.7464849829898
-3.65456602230899 2.74677573545142
-3.65903573133692 2.74706578376672
-3.66350448789568 2.74735513017418
-3.66797229396233 2.74764377690353
-3.67243915150902 2.7479317261758
-3.67690506250292 2.74821898020332
-3.68137002890632 2.74850554118984
-3.68583405267657 2.74879141133047
-3.69029713576614 2.74907659281181
-3.69475928012264 2.74936108781194
-3.69922048768877 2.74964489850044
-3.70368076040241 2.74992802703849
-3.70814010019657 2.75021047557887
-3.71259850899945 2.75049224626599
-3.71705598873442 2.75077334123596
-3.72151254132004 2.7510537626166
-3.72596816867009 2.7513335125275
-3.73042287269356 2.75161259308002
-3.73487665529469 2.75189100637738
-3.73932951837293 2.75216875451467
-3.74378146382301 2.75244583957887
-3.74823249353494 2.75272226364891
-3.75268260939398 2.75299802879572
-3.75713181328071 2.75327313708223
-3.76158010707101 2.75354759056343
-3.76602749263608 2.75382139128639
-3.77047397184244 2.75409454129032
-3.77491954655197 2.75436704260659
-3.77936421862189 2.75463889725876
-3.7838079899048 2.75491010726263
-3.78825086224868 2.75518067462626
-3.79269283749689 2.75545060135003
-3.7971339174882 2.75571988942663
-3.80157410405682 2.75598854084116
-3.80601339903235 2.75625655757108
-3.81045180423985 2.75652394158634
-3.81488932149984 2.75679069484933
-3.8193259526283 2.75705681931497
-3.82376169943668 2.7573223169307
-3.82819656373192 2.75758718963656
-3.83263054731647 2.7578514393652
-3.83706365198829 2.75811506804189
-3.84149587954086 2.75837807758459
-3.84592723176321 2.75864046990398
-3.85035771043989 2.75890224690346
-3.85478731735104 2.75916341047922
-3.85921605427236 2.75942396252026
-3.86364392297514 2.7596839049084
-3.86807092522626 2.75994323951834
-3.8724970627882 2.7602019682177
-3.87692233741909 2.760460092867
-3.88134675087266 2.76071761531977
-3.88577030489829 2.76097453742249
-3.89019300124102 2.7612308610147
-3.89461484164156 2.761486587929
-3.89903582783628 2.76174171999106
-3.90345596155726 2.7619962590197
-3.90787524453227 2.76225020682686
-3.9122936784848 2.76250356521768
-3.91671126513405 2.76275633599053
-3.92112800619497 2.76300852093698
-3.92554390337824 2.76326012184192
-3.92995895839032 2.7635111404835
-3.93437317293342 2.76376157863324
-3.93878654870555 2.764011438056
-3.94319908740049 2.76426072051003
-3.94761079070784 2.76450942774702
-3.952021660313 2.76475756151208
-3.95643169789722 2.76500512354383
-3.96084090513757 2.76525211557438
-3.96524928370697 2.76549853932937
-3.9696568352742 2.76574439652802
-3.97406356150391 2.76598968888314
-3.97846946405664 2.76623441810115
-3.98287454458882 2.76647858588214
-3.98727880475278 2.76672219391984
-3.99168224619676 2.76696524390174
-3.99608487056494 2.767207737509
-4.00048667949743 2.7674496764166
-4.00488767463028 2.76769106229325
-4.00928785759553 2.76793189680153
-4.01368723002115 2.76817218159782
-4.01808579353112 2.76841191833239
-4.02248354974539 2.76865110864939
-4.02688050027993 2.76888975418691
-4.03127664674673 2.76912785657698
-4.03567199075377 2.76936541744561
-4.04006653390511 2.7696024384128
-4.04446027780081 2.76983892109258
-4.04885322403703 2.77007486709305
-4.05324537420596 2.77031027801636
-4.0576367298959 2.77054515545881
-4.06202729269122 2.77077950101078
-4.06641706417239 2.77101331625684
-4.07080604591599 2.77124660277573
-4.07519423949473 2.7714793621404
-4.07958164647743 2.77171159591803
-4.08396826842908 2.77194330567006
-4.0883541069108 2.77217449295222
-4.09273916347989 2.77240515931452
-4.09712343968979 2.77263530630133
-4.10150693709017 2.77286493545136
-4.10588965722685 2.7730940482977
-4.11027160164187 2.77332264636787
-4.11465277187351 2.77355073118378
-4.11903316945623 2.77377830426182
-4.12341279592075 2.77400536711284
-4.12779165279404 2.77423192124221
-4.13216974159931 2.77445796814981
-4.13654706385603 2.77468350933006
-4.14092362107998 2.77490854627197
-4.14529941478318 2.77513308045914
-4.14967444647398 2.77535711336977
-4.15404871765702 2.77558064647673
-4.15842222983327 2.77580368124753
-4.1627949845 2.77602621914438
-4.16716698315085 2.77624826162419
-4.17153822727577 2.77646981013861
-4.1759087183611 2.77669086613404
-4.18027845788953 2.77691143105165
-4.18464744734011 2.77713150632743
-4.18901568818831 2.77735109339217
-4.19338318190596 2.77757019367152
-4.19774992996133 2.77778880858598
-4.20211593381908 2.77800693955095
-4.20648119494029 2.77822458797673
-4.21084571478251 2.77844175526856
-4.2152094947997 2.77865844282662
-4.21957253644229 2.77887465204608
-4.22393484115717 2.7790903843171
-4.2282964103877 2.77930564102484
-4.23265724557373 2.77952042354952
-4.2370173481516 2.77973473326641
-4.24137671955415 2.77994857154585
-4.24573536121073 2.78016193975331
-4.25009327454722 2.78037483924934
-4.25445046098603 2.78058727138966
-4.25880692194609 2.78079923752514
-4.26316265884292 2.78101073900184
-4.26751767308856 2.78122177716103
-4.27187196609164 2.78143235333918
-4.27622553925736 2.78164246886803
-4.28057839398751 2.78185212507455
-4.28493053168047 2.78206132328104
-4.28928195373125 2.78227006480506
-4.29363266153144 2.78247835095951
-4.29798265646928 2.78268618305264
-4.30233193992964 2.78289356238805
-4.30668051329403 2.78310049026473
-4.3110283779406 2.78330696797706
-4.31537553524418 2.78351299681486
-4.31972198657627 2.78371857806337
-4.32406773330503 2.7839237130033
-4.32841277679533 2.78412840291083
-4.33275711840873 2.78433264905763
-4.33710075950349 2.78453645271091
-4.3414437014346 2.7847398151334
-4.34578594555376 2.78494273758337
-4.35012749320942 2.78514522131468
-4.35446834574675 2.78534726757677
-4.3588085045077 2.78554887761469
-4.36314797083095 2.78575005266912
-4.36748674605197 2.78595079397638
-4.371824831503 2.78615110276845
-4.37616222851308 2.786350980273
-4.38049893840803 2.78655042771339
-4.38483496251047 2.7867494463087
-4.38917030213986 2.78694803727375
-4.39350495861245 2.78714620181909
-4.39783893324135 2.78734394115106
-4.40217222733649 2.78754125647179
-4.40650484220465 2.7877381489792
-4.41083677914947 2.78793461986704
-4.41516803947145 2.78813067032489
-4.41949862446798 2.7883263015382
-4.42382853543332 2.78852151468828
-4.42815777365862 2.78871631095234
-4.43248634043193 2.78891069150349
-4.43681423703821 2.78910465751078
-4.44114146475934 2.78929821013916
-4.44546802487411 2.7894913505496
-4.44979391865827 2.78968407989898
-4.45411914738448 2.78987639934022
-4.45844371232237 2.79006831002221
-4.46276761473852 2.7902598130899
-4.46709085589649 2.79045090968425
-4.47141343705681 2.79064160094229
-4.47573535947697 2.79083188799711
-4.48005662441148 2.79102177197791
-4.48437723311183 2.79121125400998
-4.48869718682654 2.79140033521472
-4.49301648680113 2.79158901670968
-4.49733513427815 2.79177729960857
-4.50165313049717 2.79196518502126
-4.50597047669481 2.79215267405378
-4.51028717410475 2.79233976780839
-4.51460322395771 2.79252646738355
-4.51891862748148 2.79271277387396
-4.52323338590092 2.79289868837055
-4.52754750043797 2.79308421196052
-4.53186097231167 2.79326934572734
-4.53617380273815 2.79345409075077
-4.54048599293063 2.79363844810689
-4.54479754409947 2.79382241886809
-4.54910845745213 2.79400600410308
-4.5534187341932 2.79418920487694
-4.55772837552442 2.79437202225111
-4.56203738264465 2.79455445728342
-4.56634575674993 2.79473651102808
-4.57065349903343 2.7949181845357
-4.57496061068552 2.79509947885334
-4.57926709289371 2.79528039502448
-4.58357294684272 2.79546093408905
-4.58787817371445 2.79564109708347
-4.59218277468799 2.79582088504061
-4.59648675093964 2.79600029898985
-4.60079010364294 2.79617933995708
-4.60509283396861 2.79635800896472
-4.60939494308461 2.7965363070317
-4.61369643215616 2.79671423517352
-4.6179973023457 2.79689179440226
-4.62229755481292 2.79706898572656
-4.62659719071478 2.79724581015164
-4.6308962112055 2.79742226867935
-4.63519461743658 2.79759836230814
-4.63949241055678 2.79777409203312
-4.64378959171219 2.79794945884601
-4.64808616204615 2.79812446373523
-4.65238212269933 2.79829910768583
-4.6566774748097 2.79847339167959
-4.66097221951255 2.79864731669495
-4.66526635794051 2.79882088370709
-4.66955989122351 2.79899409368792
-4.67385282048885 2.79916694760605
-4.67814514686116 2.79933944642689
-4.68243687146243 2.79951159111258
-4.68672799541201 2.79968338262206
-4.69101851982662 2.79985482191105
-4.69530844582036 2.80002590993207
-4.6995977745047 2.80019664763446
-4.7038865069885 2.8003670359644
-4.70817464437804 2.80053707586489
-4.71246218777698 2.8007067682758
-4.7167491382864 2.80087611413386
-4.7210354970048 2.80104511437267
-4.7253212650281 2.80121376992274
-4.72960644344966 2.80138208171147
-4.73389103336026 2.80155005066317
-4.73817503584815 2.8017176776991
-4.74245845199903 2.80188496373744
-4.74674128289604 2.80205190969332
-4.75102352961981 2.80221851647885
-4.75530519324843 2.80238478500309
-4.75958627485748 2.80255071617213
-4.76386677552 2.80271631088901
-4.76814669630658 2.80288157005381
-4.77242603828525 2.80304649456363
-4.77670480252158 2.80321108531261
-4.78098299007866 2.80337534319191
-4.78526060201708 2.80353926908978
-4.78953763939498 2.80370286389152
-4.79381410326801 2.80386612847952
-4.79808999468939 2.80402906373325
-4.80236531470986 2.80419167052929
-4.80664006437773 2.80435394974135
-4.81091424473888 2.80451590224024
-4.81518785683674 2.80467752889392
-4.81946090171232 2.80483883056751
-4.82373338040422 2.80499980812327
-4.82800529394862 2.80516046242064
-4.83227664337928 2.80532079431624
-4.83654742972759 2.80548080466388
-4.84081765402254 2.80564049431459
-4.84508731729071 2.80579986411659
-4.84935642055632 2.80595891491533
-4.85362496484122 2.80611764755352
-4.85789295116488 2.80627606287109
-4.86216038054443 2.80643416170524
-4.86642725399461 2.80659194489043
-4.87069357252785 2.8067494132584
-4.87495933715421 2.8069065676382
-4.87922454888144 2.80706340885615
-4.88348920871493 2.8072199377359
-4.88775331765779 2.8073761550984
-4.89201687671077 2.80753206176196
-4.89627988687233 2.8076876585422
-4.90054234913864 2.80784294625212
-4.90480426450354 2.80799792570207
-4.9090656339586 2.80815259769976
-4.91332645849311 2.80830696305029
-4.91758673909407 2.80846102255616
-4.9218464767462 2.80861477701727
-4.92610567243196 2.80876822723093
-4.93036432713157 2.80892137399185
-4.93462244182296 2.80907421809222
-4.93888001748183 2.80922676032162
-4.94313705508164 2.80937900146711
-4.9473935555936 2.80953094231322
-4.95164951998671 2.80968258364193
-4.95590494922773 2.8098339262327
-4.9601598442812 2.80998497086249
-4.96441420610946 2.81013571830576
-4.96866803567263 2.81028616933449
-4.97292133392865 2.81043632471815
-4.97717410183324 2.81058618522376
-4.98142634033993 2.81073575161587
-4.98567805040011 2.81088502465659
-4.98992923296293 2.81103400510556
-4.99417988897543 2.81118269372002
-4.99843001938244 2.81133109125475
-5.00267962512664 2.81147919846215
-5.00692870714858 2.81162701609218
-5.01117726638662 2.81177454489243
-5.01542530377703 2.81192178560808
-5.0196728202539 2.81206873898194
-5.02391981674921 2.81221540575445
-5.0281662941928 2.8123617866637
-5.03241225351241 2.81250788244541
-5.03665769563365 2.81265369383296
-5.04090262148004 2.81279922155741
-5.04514703197298 2.81294446634747
-5.04939092803177 2.81308942892955
-5.05363431057364 2.81323411002776
-5.05787718051372 2.81337851036388
-5.06211953876505 2.81352263065743
-5.06636138623863 2.81366647162564
-5.07060272384336 2.81381003398345
-5.07484355248609 2.81395331844356
-5.07908387307159 2.81409632571639
-5.08332368650262 2.81423905651013
-5.08756299367985 2.81438151153073
-5.09180179550194 2.81452369148189
-5.0960400928655 2.8146655970651
-5.10027788666511 2.81480722897965
-5.10451517779332 2.8149485879226
-5.10875196714067 2.81508967458882
-5.11298825559569 2.815230489671
-5.11722404404488 2.81537103385963
-5.12145933337276 2.81551130784305
-5.12569412446184 2.81565131230741
-5.12992841819263 2.81579104793673
-5.13416221544367 2.81593051541285
-5.1383955170915 2.8160697154155
-5.1426283240107 2.81620864862225
-5.14686063707387 2.81634731570857
-5.15109245715164 2.81648571734779
-5.15532378511268 2.81662385421115
-5.15955462182371 2.81676172696777
-5.16378496814948 2.8168993362847
-5.16801482495284 2.81703668282689
-5.17224419309464 2.8171737672572
-5.17647307343383 2.81731059023644
-5.18070146682743 2.81744715242335
-5.18492937413053 2.81758345447462
-5.18915679619629 2.81771949704488
-5.19338373387596 2.81785528078673
-5.19761018801889 2.81799080635073
-5.20183615947253 2.81812607438543
-5.20606164908239 2.81826108553736
-5.21028665769214 2.81839584045102
-5.21451118614352 2.81853033976893
-5.21873523527641 2.8186645841316
-5.22295880592879 2.81879857417756
-5.22718189893678 2.81893231054337
-5.23140451513462 2.8190657938636
-5.23562665535471 2.81919902477085
-5.23984832042755 2.81933200389579
-5.24406951118181 2.81946473186711
-5.24829022844432 2.81959720931157
-5.25251047304003 2.81972943685399
-5.25673024579209 2.81986141511726
-5.26094954752179 2.81999314472234
-5.26516837904858 2.8201246262883
-5.26938674119012 2.82025586043226
-5.27360463476222 2.82038684776948
-5.27782206057888 2.8205175889133
-5.28203901945229 2.82064808447517
-5.28625551219284 2.82077833506468
-5.29047153960911 2.82090834128954
-5.29468710250788 2.82103810375557
-5.29890220169415 2.82116762306676
-5.30311683797113 2.82129689982522
-5.30733101214023 2.82142593463124
-5.3115447250011 2.82155472808325
-5.31575797735162 2.82168328077785
-5.31997076998788 2.82181159330983
-5.32418310370423 2.82193966627213
-5.32839497929324 2.8220675002559
-5.33260639754573 2.82219509585048
-5.33681735925079 2.8223224536434
-5.34102786519573 2.82244957422041
-5.34523791616614 2.82257645816545
-5.34944751294589 2.82270310606072
-5.35365665631707 2.8228295184866
-5.35786534706009 2.82295569602172
-5.36207358595361 2.82308163924297
-5.36628137377459 2.82320734872545
-5.37048871129825 2.82333282504253
-5.37469559929812 2.82345806876585
-5.37890203854603 2.82358308046528
-5.3831080298121 2.82370786070898
-5.38731357386475 2.8238324100634
-5.39151867147072 2.82395672909325
-5.39572332339505 2.82408081836154
-5.3999275304011 2.82420467842956
-5.40413129325056 2.82432830985693
-5.40833461270345 2.82445171320155
-5.4125374895181 2.82457488901965
-5.4167399244512 2.82469783786577
-5.42094191825775 2.82482056029278
-5.42514347169112 2.82494305685189
-5.42934458550301 2.82506532809261
-5.43354526044349 2.82518737456285
-5.43774549726097 2.82530919680883
-5.44194529670222 2.82543079537513
-5.4461446595124 2.8255521708047
-5.450343586435 2.82567332363886
-5.45454207821192 2.8257942544173
-5.45874013558341 2.82591496367807
-5.46293775928813 2.82603545195763
-5.4671349500631 2.82615571979081
-5.47133170864374 2.82627576771086
-5.47552803576386 2.82639559624942
-5.47972393215569 2.82651520593652
-5.48391939854984 2.82663459730063
-5.48811443567534 2.82675377086861
-5.49230904425961 2.82687272716579
-5.49650322502851 2.82699146671588
-5.50069697870631 2.82710999004105
-5.50489030601571 2.82722829766191
-5.50908320767782 2.82734639009752
-5.5132756844122 2.82746426786538
-5.51746773693684 2.82758193148145
-5.52165936596816 2.82769938146017
-5.52585057222104 2.82781661831442
-5.53004135640881 2.82793364255559
-5.53423171924322 2.82805045469351
-5.53842166143452 2.82816705523653
-5.54261118369139 2.82828344469146
-5.54680028672098 2.82839962356363
-5.55098897122891 2.82851559235685
-5.55517723791927 2.82863135157346
-5.55936508749464 2.82874690171428
-5.56355252065606 2.82886224327868
-5.56773953810307 2.82897737676453
-5.57192614053367 2.82909230266824
-5.57611232864439 2.82920702148473
-5.58029810313023 2.82932153370748
-5.58448346468469 2.82943583982851
-5.58866841399978 2.82954994033837
-5.59285295176602 2.82966383572619
-5.59703707867243 2.82977752647963
-5.60122079540656 2.82989101308494
-5.60540410265447 2.83000429602691
-5.60958700110073 2.83011737578892
-5.61376949142846 2.83023025285293
-5.61795157431929 2.83034292769947
-5.62213325045341 2.83045540080767
-5.6263145205095 2.83056767265524
-5.63049538516483 2.83067974371851
-5.63467584509519 2.83079161447239
-5.63885590097493 2.8309032853904
-5.64303555347694 2.83101475694468
-5.64721480327267 2.83112602960599
-5.65139365103215 2.83123710384371
-5.65557209742394 2.83134798012583
-5.65975014311519 2.831458658919
-5.66392778877161 2.83156914068848
-5.6681050350575 2.83167942589819
-5.67228188263572 2.83178951501069
-5.67645833216772 2.83189940848718
-5.68063438431354 2.83200910678753
-5.68481003973179 2.83211861037026
-5.68898529907971 2.83222791969256
-5.69316016301309 2.83233703521029
-5.69733463218636 2.83244595737797
-5.70150870725253 2.83255468664883
-5.70568238886323 2.83266322347475
-5.70985567766868 2.8327715683063
-5.71402857431775 2.83287972159277
-5.71820107945789 2.83298768378212
-5.72237319373519 2.83309545532101
-5.72654491779437 2.83320303665483
-5.73071625227877 2.83331042822765
-5.73488719783036 2.83341763048228
-5.73905775508975 2.83352464386024
-5.74322792469619 2.83363146880176
-5.74739770728756 2.83373810574581
-5.7515671035004 2.8338445551301
-5.75573611396989 2.83395081739105
-5.75990473932988 2.83405689296386
-5.76407298021285 2.83416278228243
-5.76824083724996 2.83426848577945
-5.77240831107101 2.83437400388633
-5.7765754023045 2.83447933703326
-5.78074211157758 2.83458448564919
-5.78490843951606 2.83468945016183
-5.78907438674444 2.83479423099765
-5.79323995388591 2.83489882858192
-5.79740514156234 2.83500324333868
-5.80156995039426 2.83510747569074
-5.80573438100092 2.83521152605971
-5.80989843400025 2.83531539486598
-5.81406211000888 2.83541908252876
-5.81822540964214 2.83552258946603
-5.82238833351406 2.83562591609459
-5.82655088223737 2.83572906283005
-5.83071305642353 2.83583203008683
-5.83487485668269 2.83593481827815
-5.83903628362373 2.83603742781606
-5.84319733785425 2.83613985911146
-5.84735801998055 2.83624211257404
-5.85151833060769 2.83634418861233
-5.85567827033944 2.83644608763372
-5.85983783977831 2.8365478100444
-5.86399703952552 2.83664935624945
-5.86815587018107 2.83675072665277
-5.87231433234366 2.8368519216571
-5.87647242661078 2.83695294166406
-5.88063015357863 2.83705378707413
-5.88478751384216 2.83715445828663
-5.88894450799512 2.83725495569977
-5.89310113662996 2.83735527971062
-5.89725740033793 2.83745543071513
-5.90141329970902 2.83755540910812
-5.90556883533202 2.8376552152833
-5.90972400779444 2.83775484963325
-5.91387881768261 2.83785431254948
-5.91803326558161 2.83795360442235
-5.92218735207531 2.83805272564114
-5.92634107774635 2.83815167659402
-5.93049444317617 2.83825045766807
-5.93464744894499 2.83834906924928
-5.93880009563182 2.83844751172256
-5.94295238381447 2.83854578547172
-5.94710431406955 2.83864389087948
-5.95125588697247 2.83874182832752
-5.95540710309742 2.83883959819642
-5.95955796301744 2.83893720086569
-5.96370846730434 2.83903463671378
-5.96785861652875 2.83913190611807
-5.97200841126014 2.8392290094549
-5.97615785206678 2.83932594709954
-5.98030693951575 2.8394227194262
-5.98445567417297 2.83951932680805
-5.9886040566032 2.83961576961723
-5.99275208737 2.83971204822481
-5.99689976703578 2.83980816300083
-6.00104709616178 2.83990411431433
-6.00519407530808 2.83999990253326
-6.00934070503362 2.84009552802459
-6.01348698589615 2.84019099115424
-6.01763291845229 2.84028629228711
-6.02177850325752 2.84038143178711
-6.02592374086615 2.8404764100171
-6.03006863183135 2.84057122733895
-6.03421317670516 2.84066588411351
-6.03835737603847 2.84076038070064
-6.04250123038106 2.84085471745919
-6.04664474028153 2.84094889474701
-6.05078790628741 2.84104291292097
-6.05493072894504 2.84113677233692
-6.0590732087997 2.84123047334977
-6.06321534639549 2.8413240163134
-6.06735714227542 2.84141740158072
-6.0714985969814 2.84151062950368
-6.07563971105419 2.84160370043324
-6.07978048503347 2.8416966147194
-6.0839209194578 2.84178937271117
-6.08806101486463 2.84188197475662
-6.09220077179031 2.84197442120285
-6.09634019077011 2.84206671239598
-6.10047927233817 2.84215884868121
-6.10461801702757 2.84225083040277
-6.10875642537027 2.84234265790393
-6.11289449789716 2.84243433152704
-6.11703223513804 2.84252585161348
-6.12116963762162 2.84261721850371
-6.12530670587555 2.84270843253724
-6.12944344042636 2.84279949405265
-6.13357984179956 2.8428904033876
-6.13771591051954 2.84298116087881
-6.14185164710965 2.84307176686207
-6.14598705209215 2.84316222167226
-6.15012212598826 2.84325252564335
-6.15425686931812 2.84334267910837
-6.15839128260082 2.84343268239946
-6.16252536635439 2.84352253584783
-6.1666591210958 2.8436122397838
-6.17079254734097 2.84370179453678
-6.17492564560479 2.84379120043527
-6.17905841640107 2.8438804578069
-6.18319086024261 2.84396956697837
-6.18732297764115 2.84405852827551
-6.19145476910739 2.84414734202325
-6.19558623515099 2.84423600854565
-6.1997173762806 2.84432452816587
-6.20384819300382 2.8444129012062
-6.20797868582722 2.84450112798804
-6.21210885525636 2.84458920883193
-6.21623870179575 2.84467714405753
-6.2203682259489 2.84476493398362
-6.22449742821829 2.84485257892814
-6.22862630910541 2.84494007920815
-6.2327548691107 2.84502743513985
-6.2368831087336 2.84511464703859
-6.24101102847256 2.84520171521884
-6.245138628825 2.84528863999425
-6.24926591028735 2.84537542167761
-6.25339287335504 2.84546206058085
-6.25751951852249 2.84554855701507
-6.26164584628313 2.84563491129052
-6.2657718571294 2.84572112371663
-6.26989755155274 2.84580719460196
-6.2740229300436 2.84589312425427
-6.27814799309147 2.84597891298047
-6.28227274118481 2.84606456108664
-6.28639717481114 2.84615006887806
-6.29052129445697 2.84623543665916
-6.29464510060786 2.84632066473356
-6.29876859374836 2.84640575340405
-6.30289177436209 2.84649070297264
-6.30701464293167 2.84657551374049
-6.31113719993875 2.84666018600797
-6.31525944586404 2.84674472007465
-6.31938138118727 2.84682911623926
-6.32350300638721 2.84691337479977
-6.32762432194167 2.84699749605333
-6.33174532832752 2.8470814802963
-6.33586602602064 2.84716532782424
-6.339986415496 2.84724903893192
-6.3441064972276 2.84733261391332
-6.3482262716885 2.84741605306163
-6.35234573935081 2.84749935666928
-6.35646490068569 2.84758252502789
-6.36058375616338 2.8476655584283
-6.36470230625317 2.84774845716061
-6.36882055142341 2.84783122151409
-6.37293849214153 2.84791385177729
-6.37705612887403 2.84799634823796
-6.38117346208646 2.8480787111831
-6.38529049224346 2.84816094089893
-6.38940721980875 2.84824303767092
-6.39352364524512 2.84832500178378
-6.39763976901444 2.84840683352145
-6.40175559157766 2.84848853316714
-6.40587111339483 2.84857010100328
-6.40998633492506 2.84865153731157
-6.41410125662658 2.84873284237295
-6.41821587895669 2.84881401646763
-6.42233020237178 2.84889505987506
-6.42644422732736 2.84897597287396
-6.43055795427802 2.8490567557423
-6.43467138367745 2.84913740875734
-6.43878451597844 2.84921793219558
-6.44289735163289 2.8492983263328
-6.44700989109182 2.84937859144405
-6.45112213480533 2.84945872780366
-6.45523408322265 2.84953873568522
-6.45934573679212 2.8496186153616
-6.46345709596119 2.84969836710498
-6.46756816117643 2.84977799118678
-6.47167893288353 2.84985748787773
-6.47578941152731 2.84993685744785
-6.47989959755169 2.85001610016643
-6.48400949139973 2.85009521630207
-6.48811909351362 2.85017420612265
-6.49222840433468 2.85025306989536
-6.49633742430336 2.85033180788667
-6.50044615385924 2.85041042036237
-6.50455459344103 2.85048890758755
-6.5086627434866 2.85056726982658
-6.51277060443294 2.85064550734317
-6.51687817671619 2.85072362040031
-6.52098546077163 2.85080160926033
-6.52509245703369 2.85087947418486
-6.52919916593594 2.85095721543482
-6.53330558791111 2.8510348332705
-6.53741172339109 2.85111232795147
-6.5415175728069 2.85118969973663
-6.54562313658874 2.85126694888422
-6.54972841516595 2.85134407565177
-6.55383340896704 2.85142108029619
-6.55793811841969 2.85149796307368
-6.56204254395072 2.85157472423978
-6.56614668598613 2.85165136404937
-6.5702505449511 2.85172788275667
-6.57435412126997 2.85180428061524
-6.57845741536624 2.85188055787796
-6.58256042766261 2.85195671479708
-6.58666315858093 2.85203275162418
-6.59076560854224 2.85210866861019
-6.59486777796677 2.85218446600538
-6.5989696672739 2.85226014405938
-6.60307127688224 2.85233570302117
-6.60717260720955 2.8524111431391
-6.61127365867278 2.85248646466085
-6.61537443168809 2.85256166783348
-6.61947492667082 2.8526367529034
-6.6235751440355 2.85271172011637
-6.62767508419585 2.85278656971756
-6.63177474756481 2.85286130195145
-6.6358741345545 2.85293591706192
-6.63997324557624 2.85301041529223
-6.64407208104056 2.85308479688498
-6.6481706413572 2.85315906208217
-6.6522689269351 2.85323321112518
-6.6563669381824 2.85330724425474
-6.66046467550646 2.85338116171098
-6.66456213931386 2.85345496373342
-6.66865933001038 2.85352865056094
-6.67275624800101 2.85360222243184
-6.67685289368999 2.85367567958376
-6.68094926748075 2.85374902225377
-6.68504536977594 2.85382225067832
-6.68914120097745 2.85389536509325
-6.69323676148639 2.85396836573379
-6.6973320517031 2.85404125283458
-6.70142707202713 2.85411402662965
-6.70552182285729 2.85418668735243
-6.70961630459159 2.85425923523577
-6.7137105176273 2.85433167051189
-6.71780446236092 2.85440399341245
-6.72189813918818 2.8544762041685
-6.72599154850405 2.8545483030105
-6.73008469070275 2.85462029016833
-6.73417756617773 2.85469216587128
-6.7382701753217 2.85476393034806
-6.74236251852662 2.85483558382677
-6.74645459618366 2.85490712653497
-6.75054640868329 2.85497855869962
-6.75463795641521 2.85504988054709
-6.75872923976836 2.85512109230319
-6.76282025913095 2.85519219419317
-6.76691101489045 2.85526318644166
-6.77100150743359 2.85533406927277
-6.77509173714634 2.85540484291002
-6.77918170441396 2.85547550757635
-6.78327140962096 2.85554606349416
-6.7873608531511 2.85561651088527
-6.79145003538745 2.85568684997094
-6.7955389567123 2.85575708097186
-6.79962761750724 2.85582720410819
-6.80371601815313 2.85589721959951
-6.8078041590301 2.85596712766484
-6.81189204051755 2.85603692852266
-6.81597966299416 2.8561066223909
-6.82006702683791 2.85617620948693
-6.82415413242603 2.85624569002756
-6.82824098013504 2.85631506422909
-6.83232757034077 2.85638433230724
-6.83641390341829 2.8564534944772
-6.84049997974201 2.85652255095362
-6.84458579968558 2.85659150195059
-6.84867136362198 2.8566603476817
-6.85275667192345 2.85672908835996
-6.85684172496155 2.85679772419787
-6.86092652310712 2.85686625540739
-6.86501106673031 2.85693468219994
-6.86909535620056 2.85700300478642
-6.8731793918866 2.85707122337721
-6.87726317415648 2.85713933818213
-6.88134670337756 2.8572073494105
-6.88542997991647 2.85727525727111
-6.88951300413919 2.85734306197222
-6.89359577641098 2.85741076372157
-6.89767829709642 2.8574783627264
-6.90176056655941 2.8575458591934
-6.90584258516314 2.85761325332877
-6.90992435327013 2.85768054533818
-6.91400587124222 2.85774773542679
-6.91808713944056 2.85781482379924
-6.92216815822563 2.85788181065967
-6.92624892795721 2.85794869621171
-6.93032944899443 2.85801548065849
-6.93440972169573 2.85808216420261
-6.93848974641887 2.85814874704619
-6.94256952352095 2.85821522939082
-6.94664905335839 2.85828161143762
-6.95072833628694 2.8583478933872
-6.95480737266169 2.85841407543965
-6.95888616283706 2.85848015779458
-6.96296470716681 2.85854614065112
-6.96704300600401 2.85861202420787
-6.97112105970111 2.85867780866297
-6.97519886860987 2.85874349421405
-6.9792764330814 2.85880908105825
-6.98335375346615 2.85887456939223
-6.98743083011392 2.85893995941216
-6.99150766337385 2.85900525131373
-6.99558425359442 2.85907044529214
-6.99966060112348 2.8591355415421
-7.00373670630822 2.85920054025785
-7.00781256949517 2.85926544163314
-7.01188819103022 2.85933024586126
-7.01596357125862 2.85939495313501
-7.02003871052497 2.85945956364671
-7.02411360917324 2.85952407758821
-7.02818826754674 2.85958849515089
-7.03226268598814 2.85965281652566
-7.03633686483951 2.85971704190296
-7.04041080444222 2.85978117147276
-7.04448450513706 2.85984520542454
-7.04855796726417 2.85990914394737
-7.05263119116303 2.85997298722979
-7.05670417717253 2.86003673545993
-7.0607769256309 2.86010038882542
-7.06484943687576 2.86016394751345
-7.0689217112441 2.86022741171076
-7.07299374907228 2.8602907816036
-7.07706555069604 2.86035405737779
-7.08113711645049 2.86041723921869
-7.08520844667013 2.8604803273112
-7.08927954168883 2.86054332183978
-7.09335040183985 2.86060622298841
-7.09742102745583 2.86066903094066
-7.10149141886879 2.86073174587963
-7.10556157641014 2.86079436798796
-7.10963150041069 2.86085689744787
-7.11370119120061 2.86091933444112
-7.11777064910949 2.86098167914904
-7.12183987446629 2.86104393175249
-7.12590886759937 2.86110609243193
-7.12997762883649 2.86116816136735
-7.1340461585048 2.8612301387383
-7.13811445693085 2.86129202472392
-7.14218252444057 2.86135381950289
-7.14625036135932 2.86141552325347
-7.15031796801185 2.86147713615347
-7.1543853447223 2.86153865838029
-7.15845249181422 2.86160009011089
-7.16251940961057 2.86166143152178
-7.16658609843372 2.86172268278908
-7.17065255860543 2.86178384408846
-7.17471879044689 2.86184491559517
-7.17878479427869 2.86190589748403
-7.18285057042083 2.86196678992944
-7.18691611919272 2.86202759310538
-7.1909814409132 2.86208830718541
-7.19504653590051 2.86214893234267
-7.19911140447231 2.86220946874988
-7.20317604694569 2.86226991657934
-7.20724046363713 2.86233027600295
-7.21130465486258 2.86239054719217
-7.21536862093735 2.86245073031806
-7.21943236217624 2.86251082555128
-7.22349587889341 2.86257083306205
-7.2275591714025 2.86263075302021
-7.23162224001654 2.86269058559516
-7.23568508504801 2.86275033095593
-7.23974770680881 2.86280998927111
-7.24381010561027 2.86286956070891
-7.24787228176317 2.86292904543711
-7.25193423557769 2.86298844362312
-7.25599596736348 2.86304775543391
-7.2600574774296 2.86310698103607
-7.26411876608457 2.86316612059581
-7.26817983363632 2.8632251742789
-7.27224068039226 2.86328414225074
-7.27630130665919 2.86334302467634
-7.2803617127434 2.86340182172029
-7.2844218989506 2.86346053354679
-7.28848186558595 2.86351916031968
-7.29254161295404 2.86357770220237
-7.29660114135894 2.8636361593579
-7.30066045110414 2.86369453194892
-7.3047195424926 2.86375282013767
-7.30877841582671 2.86381102408603
-7.31283707140833 2.86386914395549
-7.31689550953877 2.86392717990715
-7.32095373051878 2.86398513210171
-7.32501173464859 2.86404300069952
-7.32906952222786 2.86410078586051
-7.33312709355574 2.86415848774428
-7.33718444893081 2.86421610650999
-7.34124158865112 2.86427364231648
-7.3452985130142 2.86433109532216
-7.34935522231701 2.86438846568511
-7.353411716856 2.864445753563
-7.35746799692708 2.86450295911315
-7.36152406282562 2.86456008249249
-7.36557991484646 2.86461712385759
-7.36963555328391 2.86467408336463
-7.37369097843176 2.86473096116946
-7.37774619058324 2.86478775742751
-7.3818011900311 2.86484447229388
-7.38585597706752 2.86490110592328
-7.38991055198417 2.86495765847008
-7.39396491507221 2.86501413008826
-7.39801906662226 2.86507052093146
-7.40207300692443 2.86512683115292
-7.40612673626829 2.86518306090556
-7.41018025494291 2.86523921034191
-7.41423356323684 2.86529527961417
-7.41828666143809 2.86535126887414
-7.42233954983419 2.86540717827331
-7.42639222871213 2.86546300796277
-7.43044469835839 2.86551875809328
-7.43449695905894 2.86557442881524
-7.43854901109924 2.8656300202787
-7.44260085476424 2.86568553263335
-7.44665249033837 2.86574096602852
-7.45070391810557 2.86579632061322
-7.45475513834926 2.86585159653608
-7.45880615135235 2.8659067939454
-7.46285695739726 2.86596191298911
-7.46690755676589 2.86601695381482
-7.47095794973966 2.86607191656979
-7.47500813659946 2.86612680140091
-7.47905811762569 2.86618160845475
-7.48310789309827 2.86623633787754
-7.4871574632966 2.86629098981515
-7.49120682849958 2.86634556441313
-7.49525598898562 2.86640006181666
-7.49930494503265 2.86645448217061
-7.50335369691809 2.8665088256195
-7.50740224491886 2.86656309230752
-7.51145058931141 2.86661728237851
-7.51549873037167 2.86667139597598
-7.51954666837512 2.86672543324312
-7.52359440359671 2.86677939432277
-7.52764193631093 2.86683327935743
-7.53168926679178 2.8668870884893
-7.53573639531275 2.86694082186023
-7.53978332214689 2.86699447961173
-7.54383004756672 2.86704806188499
-7.54787657184431 2.86710156882088
-7.55192289525123 2.86715500055994
-7.55596901805858 2.86720835724238
-7.56001494053698 2.86726163900808
-7.56406066295657 2.8673148459966
-7.56810618558702 2.86736797834719
-7.5721515086975 2.86742103619876
-7.57619663255673 2.8674740196899
-7.58024155743295 2.86752692895889
-7.58428628359392 2.86757976414367
-7.58833081130694 2.8676325253819
-7.59237514083882 2.86768521281087
-7.59641927245592 2.8677378265676
-7.60046320642412 2.86779036678876
-7.60450694300883 2.86784283361072
-7.608550482475 2.86789522716954
-7.61259382508712 2.86794754760096
-7.6166369711092 2.8679997950404
-7.62067992080479 2.86805196962298
-7.62472267443698 2.86810407148349
-7.6287652322684 2.86815610075644
-7.63280759456122 2.86820805757602
-7.63684976157715 2.86825994207608
-7.64089173357742 2.86831175439021
-7.64493351082284 2.86836349465166
-7.64897509357373 2.8684151629934
-7.65301648208998 2.86846675954806
-7.657057676631 2.86851828444799
-7.66109867745576 2.86856973782524
-7.66513948482278 2.86862111981155
-7.66918009899012 2.86867243053835
-7.67322052021539 2.86872367013678
-7.67726074875576 2.86877483873768
-7.68130078486792 2.86882593647158
-7.68534062880816 2.86887696346872
-7.68938028083228 2.86892791985904
-7.69341974119567 2.86897880577219
-7.69745901015323 2.86902962133752
-7.70149808795945 2.86908036668407
-7.70553697486837 2.86913104194061
-7.70957567113358 2.8691816472356
-7.71361417700824 2.8692321826972
-7.71765249274506 2.86928264845331
-7.72169061859631 2.8693330446315
-7.72572855481382 2.86938337135908
-7.729766301649 2.86943362876305
-7.73380385935279 2.86948381697013
-7.73784122817573 2.86953393610675
-7.7418784083679 2.86958398629906
-7.74591540017895 2.86963396767291
-7.74995220385811 2.86968388035387
-7.75398881965416 2.86973372446723
-7.75802524781547 2.86978350013799
-7.76206148858995 2.86983320749086
-7.76609754222511 2.86988284665029
-7.77013340896801 2.86993241774043
-7.77416908906531 2.86998192088514
-7.77820458276319 2.87003135620803
-7.78223989030747 2.8700807238324
-7.7862750119435 2.87013002388128
-7.79030994791622 2.87017925647743
-7.79434469847014 2.87022842174333
-7.79837926384937 2.87027751980118
-7.80241364429757 2.87032655077291
-7.80644784005799 2.87037551478016
-7.81048185137347 2.8704244119443
-7.81451567848642 2.87047324238645
-7.81854932163884 2.87052200622743
-7.8225827810723 2.87057070358779
-7.82661605702797 2.87061933458782
-7.8306491497466 2.87066789934754
-7.83468205946852 2.87071639798669
-7.83871478643364 2.87076483062474
-7.84274733088149 2.8708131973809
-7.84677969305114 2.87086149837411
-7.8508118731813 2.87090973372304
-7.85484387151022 2.87095790354609
-7.85887568827578 2.87100600796141
-7.86290732371544 2.87105404708687
-7.86693877806624 2.87110202104007
-7.87097005156483 2.87114992993837
-7.87500114444745 2.87119777389884
-7.87903205694993 2.87124555303832
-7.8830627893077 2.87129326747335
-7.88709334175579 2.87134091732024
-7.89112371452881 2.87138850269502
-7.895153907861 2.87143602371348
-7.89918392198617 2.87148348049114
-7.90321375713775 2.87153087314326
-7.90724341354876 2.87157820178484
-7.91127289145182 2.87162546653063
-7.91530219107917 2.87167266749513
-7.91933131266263 2.87171980479257
-7.92336025643364 2.87176687853695
-7.92738902262325 2.87181388884197
-7.9314176114621 2.87186083582113
-7.93544602318044 2.87190771958765
-7.93947425800813 2.87195454025449
-7.94350231617466 2.87200129793437
-7.94753019790909 2.87204799273978
-7.95155790344012 2.87209462478292
-7.95558543299605 2.87214119417577
-7.95961278680479 2.87218770103005
-7.96363996509387 2.87223414545723
-7.96766696809043 2.87228052756854
-7.97169379602122 2.87232684747496
-7.97572044911261 2.87237310528723
-7.97974692759059 2.87241930111583
-7.98377323168075 2.87246543507101
-7.98779936160831 2.87251150726277
-7.99182531759811 2.87255751780086
-7.99585109987461 2.87260346679481
-7.99987670866189 2.87264935435388
-8.00390214418363 2.8726951805871
-8.00792740666316 2.87274094560326
-8.01195249632341 2.87278664951093
-8.01597741338696 2.87283229241839
-8.02000215807598 2.87287787443373
-8.02402673061229 2.87292339566478
-8.02805113121732 2.87296885621914
-8.03207536011214 2.87301425620416
-8.03609941751744 2.87305959572697
-8.04012330365353 2.87310487489445
-8.04414701874036 2.87315009381326
-8.04817056299751 2.8731952525898
-8.05219393664418 2.87324035133028
-8.0562171398992 2.87328539014062
-8.06024017298104 2.87333036912656
-8.06426303610781 2.87337528839358
-8.06828572949724 2.87342014804692
-8.07230825336668 2.87346494819162
-8.07633060793314 2.87350968893246
-8.08035279341327 2.87355437037401
-8.08437481002332 2.87359899262061
-8.08839665797921 2.87364355577635
-8.09241833749649 2.87368805994512
-8.09643984879033 2.87373250523056
-8.10046119207558 2.8737768917361
-8.10448236756668 2.87382121956494
-8.10850337547774 2.87386548882004
-8.11252421602251 2.87390969960416
-8.11654488941437 2.87395385201982
-8.12056539586636 2.87399794616932
-8.12458573559115 2.87404198215473
-8.12860590880105 2.87408596007791
-8.13262591570803 2.87412988004049
-8.1366457565237 2.87417374214388
-8.14066543145931 2.87421754648926
-8.14468494072577 2.87426129317761
-8.14870428453362 2.87430498230968
-8.15272346309306 2.874348613986
-8.15674247661395 2.87439218830688
-8.16076132530577 2.87443570537241
-8.16478000937768 2.87447916528247
-8.16879852903847 2.87452256813672
-8.17281688449661 2.8745659140346
-8.17683507596019 2.87460920307534
-8.18085310363697 2.87465243535795
-8.18487096773436 2.87469561098124
-8.18888866845944 2.87473873004377
-8.19290620601892 2.87478179264394
-8.19692358061919 2.87482479887988
-8.20094079246629 2.87486774884956
-8.2049578417659 2.87491064265069
-8.20897472872338 2.87495348038081
-8.21299145354375 2.87499626213722
-8.21700801643167 2.87503898801702
-8.22102441759148 2.87508165811712
-8.22504065722717 2.87512427253418
-8.22905673554241 2.87516683136468
-8.2330726527405 2.87520933470489
-8.23708840902444 2.87525178265087
-8.24110400459686 2.87529417529847
-8.24511943966008 2.87533651274332
-8.24913471441608 2.87537879508088
-8.2531498290665 2.87542102240638
-8.25716478381264 2.87546319481484
-8.26117957885548 2.87550531240108
-8.26519421439567 2.87554737525974
-8.26920869063353 2.87558938348522
-8.27322300776903 2.87563133717174
-8.27723716600184 2.87567323641332
-8.28125116553126 2.87571508130376
-8.2852650065563 2.87575687193667
-8.28927868927563 2.87579860840546
-8.29329221388758 2.87584029080335
-8.29730558059018 2.87588191922333
-8.3013187895811 2.87592349375823
-8.30533184105771 2.87596501450064
-8.30934473521706 2.87600648154299
-8.31335747225584 2.87604789497749
-8.31737005237047 2.87608925489615
-8.32138247575699 2.87613056139081
-8.32539474261117 2.87617181455308
-8.32940685312842 2.8762130144744
-8.33341880750385 2.876254161246
-8.33743060593225 2.87629525495892
-8.34144224860807 2.876336295704
-8.34545373572547 2.87637728357191
-8.34946506747828 2.87641821865309
-8.35347624406 2.87645910103783
-8.35748726566383 2.87649993081618
-8.36149813248266 2.87654070807804
-8.36550884470903 2.87658143291309
-8.3695194025352 2.87662210541085
-8.3735298061531 2.87666272566061
-8.37754005575436 2.8767032937515
-8.38155015153027 2.87674380977245
-8.38556009367184 2.87678427381221
-8.38956988236974 2.87682468595933
-8.39357951781435 2.87686504630218
-8.39758900019573 2.87690535492894
-8.40159832970364 2.8769456119276
-8.4056075065275 2.87698581738597
-8.40961653085647 2.87702597139166
-8.41362540287935 2.87706607403213
-8.41763412278467 2.8771061253946
-8.42164269076065 2.87714612556616
-8.42565110699518 2.87718607463369
-8.42965937167587 2.87722597268387
-8.43366748499002 2.87726581980323
-8.4376754471246 2.8773056160781
-8.44168325826631 2.87734536159464
-8.44569091860154 2.8773850564388
-8.44969842831636 2.87742470069638
-8.45370578759655 2.87746429445298
-8.4577129966276 2.87750383779404
-8.46172005559467 2.87754333080479
-8.46572696468265 2.87758277357031
-8.46973372407612 2.87762216617548
-8.47374033395935 2.87766150870501
-8.47774679451632 2.87770080124343
-8.48175310593072 2.8777400438751
-8.48575926838592 2.8777792366842
-8.48976528206504 2.87781837975472
-8.49377114715084 2.87785747317048
-8.49777686382585 2.87789651701515
-8.50178243227224 2.87793551137218
-8.50578785267195 2.87797445632487
-8.50979312520657 2.87801335195635
-8.51379825005744 2.87805219834957
-8.51780322740559 2.87809099558731
-8.52180805743174 2.87812974375215
-8.52581274031636 2.87816844292654
-8.52981727623959 2.87820709319273
-8.53382166538131 2.8782456946328
-8.53782590792108 2.87828424732867
-8.5418300040382 2.87832275136207
-8.54583395391167 2.87836120681459
-8.5498377577202 2.87839961376762
-8.55384141564221 2.87843797230239
-8.55784492785584 2.87847628249997
-8.56184829453895 2.87851454444125
-8.56585151586909 2.87855275820695
-8.56985459202355 2.87859092387763
-8.57385752317934 2.87862904153367
-8.57786030951315 2.87866711125531
-8.58186295120142 2.87870513312259
-8.58586544842029 2.8787431072154
-8.58986780134564 2.87878103361346
-8.59387001015304 2.87881891239634
-8.5978720750178 2.87885674364342
-8.60187399611494 2.87889452743392
-8.60587577361919 2.87893226384692
-8.60987740770503 2.8789699529613
-8.61387889854664 2.87900759485581
-8.61788024631791 2.87904518960901
-8.62188145119249 2.87908273729931
-8.62588251334371 2.87912023800496
-8.62988343294465 2.87915769180404
-8.63388421016811 2.87919509877448
-8.63788484518662 2.87923245899404
-8.64188533817241 2.87926977254031
-8.64588568929746 2.87930703949074
-8.64988589873347 2.87934425992261
-8.65388596665186 2.87938143391303
-8.65788589322379 2.87941856153898
-8.66188567862013 2.87945564287725
-8.6658853230115 2.87949267800448
-8.66988482656823 2.87952966699717
-8.67388418946038 2.87956660993164
-8.67788341185775 2.87960350688407
-8.68188249392987 2.87964035793046
-8.685881435846 2.87967716314668
-8.68988023777512 2.87971392260843
-8.69387889988595 2.87975063639125
-8.69787742234694 2.87978730457053
-8.70187580532629 2.87982392722152
-8.7058740489919 2.8798605044193
-8.70987215351144 2.87989703623878
-8.71387011905228 2.87993352275475
-8.71786794578156 2.87996996404182
-8.72186563386613 2.88000636017447
-8.72586318347258 2.880042711227
-8.72986059476724 2.88007901727358
-8.73385786791619 2.88011527838822
-8.73785500308522 2.88015149464477
-8.74185200043989 2.88018766611695
-8.74584886014547 2.88022379287832
-8.74984558236698 2.88025987500227
-8.75384216726918 2.88029591256207
-8.75783861501658 2.88033190563082
-8.76183492577342 2.88036785428147
-8.76583109970367 2.88040375858685
-8.76982713697107 2.8804396186196
-8.77382303773908 2.88047543445224
-8.77781880217091 2.88051120615713
-8.7818144304295 2.88054693380649
-8.78580992267756 2.88058261747238
-8.78980527907754 2.88061825722673
-8.7938004997916 2.88065385314132
-8.79779558498168 2.88068940528777
-8.80179053480945 2.88072491373757
-8.80578534943635 2.88076037856206
-8.80978002902353 2.88079579983242
-8.81377457373191 2.88083117761971
-8.81776898372216 2.88086651199484
-8.82176325915468 2.88090180302856
-8.82575740018963 2.88093705079148
-8.82975140698693 2.8809722553541
-8.83374527970622 2.88100741678672
-8.83773901850693 2.88104253515955
-8.8417326235482 2.88107761054263
-8.84572609498895 2.88111264300585
-8.84971943298783 2.88114763261899
-8.85371263770326 2.88118257945167
-8.85770570929341 2.88121748357336
-8.86169864791619 2.88125234505341
-8.86569145372928 2.88128716396102
-8.8696841268901 2.88132194036523
-8.87367666755583 2.88135667433499
-8.8776690758834 2.88139136593906
-8.88166135202951 2.88142601524609
-8.88565349615059 2.88146062232458
-8.88964550840286 2.88149518724289
-8.89363738894227 2.88152971006927
-8.89762913792453 2.88156419087179
-8.90162075550512 2.88159862971841
-8.90561224183927 2.88163302667694
-8.90960359708197 2.88166738181507
-8.91359482138797 2.88170169520034
-8.91758591491178 2.88173596690015
-8.92157687780766 2.88177019698178
-8.92556771022964 2.88180438551237
-8.92955841233151 2.88183853255892
-8.93354898426683 2.88187263818829
-8.9375394261889 2.88190670246722
-8.94152973825081 2.88194072546231
-8.94551992060538 2.88197470724002
-8.94950997340521 2.88200864786669
-8.95349989680268 2.88204254740851
-8.95748969094991 2.88207640593156
-8.96147935599879 2.88211022350177
-8.96546889210098 2.88214400018494
-8.9694582994079 2.88217773604674
-8.97344757807074 2.88221143115271
-8.97743672824046 2.88224508556826
-8.98142575006777 2.88227869935867
-8.98541464370317 2.88231227258909
-8.98940340929691 2.88234580532452
-8.99339204699901 2.88237929762987
-8.99738055695928 2.88241274956989
-9.00136893932726 2.88244616120921
-9.0053571942523 2.88247953261233
-9.00934532188349 2.88251286384361
-9.0133333223697 2.88254615496731
-9.01732119585958 2.88257940604753
-9.02130894250153 2.88261261714827
-9.02529656244375 2.88264578833339
-9.02928405583419 2.88267891966662
-9.03327142282058 2.88271201121156
-9.03725866355041 2.8827450630317
-9.04124577817097 2.88277807519039
-9.04523276682931 2.88281104775085
-9.04921962967224 2.8828439807762
-9.05320636684636 2.8828768743294
-9.05719297849805 2.88290972847332
-9.06117946477346 2.88294254327067
-9.0651658258185 2.88297531878407
-9.06915206177888 2.88300805507598
-9.07313817280007 2.88304075220878
-9.07712415902733 2.88307341024468
-9.08111002060569 2.8831060292458
-9.08509575767996 2.88313860927412
-9.08908137039472 2.88317115039151
-9.09306685889434 2.88320365265971
-9.09705222332297 2.88323611614033
-9.10103746382454 2.88326854089488
-9.10502258054274 2.88330092698473
-9.10900757362107 2.88333327447114
-9.11299244320278 2.88336558341524
-9.11697718943094 2.88339785387803
-9.12096181244836 2.88343008592043
-9.12494631239766 2.88346227960319
-9.12893068942123 2.88349443498698
-9.13291494366125 2.88352655213232
-9.13689907525969 2.88355863109964
-9.14088308435827 2.88359067194922
-9.14486697109854 2.88362267474125
-9.14885073562181 2.88365463953577
-9.15283437806917 2.88368656639275
-9.1568178985815 2.88371845537198
-9.16080129729949 2.8837503065332
-9.16478457436357 2.88378211993597
-9.16876772991399 2.88381389563977


==> Fline2.txt <==
0.394137409920039 -0.919060857282612
0.405537291646398 -0.91411603980797
0.416881518643253 -0.909045771675675
0.428168543892994 -0.903850770105862
0.439396832786786 -0.898531777693519
0.45056486364351 -0.893089562138546
0.461671128221391 -0.887524915963226
0.472714132222369 -0.881838656217155
0.483692395788608 -0.876031624169945
0.494604453990885 -0.870104684991937
0.505448857308503 -0.864058727423142
0.516224172100414 -0.857894663430714
0.526928981067214 -0.851613427855184
0.537561883703723 -0.845215978045777
0.548121496741828 -0.838703293485073
0.558606454583335 -0.832076375403325
0.569015409722492 -0.825336246382757
0.579347033157989 -0.818483949952141
0.589600014794127 -0.811520550171976
0.599773063830928 -0.804447131210631
0.609864909142953 -0.797264796911761
0.619874299646618 -0.789974670353359
0.629800004655767 -0.782577893398813
0.63964081422534 -0.775075626240281
0.649395539482945 -0.767469046934805
0.659063012948136 -0.759759350933493
0.66864208883928 -0.751947750604154
0.678131643367822 -0.744035474747782
0.687530575019861 -0.736023768109227
0.696837804824876 -0.727913890882494
0.70605227661152 -0.719707118210999
0.715172957250385 -0.711404739683205
0.724198836883639 -0.703008058824025
0.733128929141498 -0.694518392582357
0.741962271345443 -0.685937070815175
0.750697924698171 -0.677265435768542
0.759334974460226 -0.668504841555941
0.767872530113317 -0.659656653634315
0.776309725510293 -0.650722248278202
0.784645719011802 -0.641703012052353
0.792879693609655 -0.632600341283203
0.801010857036913 -0.623415641529599
0.809038441864765 -0.614150327053127
0.816961705586223 -0.604805820288452
0.824779930686741 -0.595383551314
0.8324924247018 -0.585884957323385
0.840098520261575 -0.576311482097901
0.847597575122785 -0.566664575480462
0.854988972187818 -0.55694569285134
0.862272119511272 -0.547156294606021
0.869446450294055 -0.537297845635531
0.876511422865152 -0.527371814809567
0.883466520651242 -0.517379674462753
0.890311252134317 -0.50732289988432
0.897045150797471 -0.497202968811551
0.903667775059036 -0.487021360927266
0.910178708195258 -0.476779557361654
0.916577558251704 -0.466479040198728
0.922863957943597 -0.456121291987701
0.929037564545305 -0.445707795259518
0.935098059769171 -0.435240032048839
0.941045149633942 -0.424719483421701
0.946878564322991 -0.414147629009112
0.95259805803259 -0.40352594654681
0.958203408810465 -0.392855911421402
0.963694418384866 -0.382138996223121
0.969070911984428 -0.37137667030537
0.974332738149043 -0.360570399351293
0.979479768532021 -0.349721644947517
0.9845118976938 -0.338831864165281
0.98942904288745 -0.327902509149091
0.994231143836263 -0.316935026713065
0.998918162503668 -0.305930857945141
1.00349008285577 -0.29489143781925
1.00794691061676 -0.283818194815608
1.0122886730175 -0.272712550549248
1.01651541853748 -0.26157591940688
1.02062721664058 -0.25040970819222
1.02462415750472 -0.239215315779834
1.02850635174578 -0.227994132777625
1.03227393013611 -0.216747541198001
1.03592704331775 -0.205476914137809
1.03946586151084 -0.194183615467095
1.04289057421725 -0.182868999526724
1.04620138991993 -0.171534410834897
1.04939853577814 -0.16018118380263
1.05248225731876 -0.148810642458161
1.05545281812413 -0.13742410018036
1.05831049951648 -0.1260228594411
1.06105560023939 -0.114608211556623
1.06368843613637 -0.103181436447864
1.06620933982695 -0.0917438024097471
1.06861866038049 -0.0802965658893998
1.07091676298787 -0.0688409712732858
1.07310402863147 -0.057378250683188
1.07518085375354 -0.0459096237810359
1.07714764992322 -0.0344362975824843
1.07900484350254 -0.0229594662792316
1.08075287531146 -0.0114803110699819
1.08239220029239 6.66133814775094e-16
1.08392328717415 0.0114803121908127
1.0853466181358 0.0229594842114085
1.08666268847046 0.0344363883547238
1.08787200624934 0.0459099106245485
1.08897509198613 0.0573789508542095
1.08997247830202 0.0688424228171892
1.09086470959151 0.0802992543297543
1.0916523416892 0.0917483873457228
1.09233594153765 0.103188778043464
1.09291608685671 0.114619396905249
1.09339336581419 0.126039228789068
1.09376837669827 0.137447272993028
1.09404172759172 0.148842543312467
1.09421403604806 0.160224068089889
1.09428592876984 0.171590890257859
1.09425804128921 0.182942067374997
1.09413101765078 0.194276671655176
1.09390551009716 0.205593789990083
1.093582178757 0.216892523965267
1.09316169133589 0.228171989869809
1.09264472281012 0.239431318699756
1.09203195512342 0.250669656155465
1.09132407688682 0.26188616263298
1.09052178308171 0.273080013209599
1.08962577476618 0.284250397623768
1.0886367587848 0.295396520249443
1.08755544748175 0.306517600065067
1.08638255841765 0.317612870617296
1.08511881408994 0.32868157997963
1.08376494165693 0.339722990706086
1.08232167266568 0.350736379780055
1.08078974278368 0.361721038558481
1.07916989153438 0.372676272711519
1.0774628620367 0.383601402157804
1.07566940074852 0.394495760995469
1.07379025721417 0.405358697429056
1.07182618381599 0.416189573692468
1.06977793553005 0.426987765968083
1.0676462696859 0.437752664302183
1.0654319457306 0.448483672516822
1.06313572499684 0.459180208118286
1.06075837047533 0.469841702202248
1.05830064659141 0.480467599355788
1.05576331898587 0.491057357556374
1.05314715430001 0.501610448067958
1.05045291996502 0.512126355334293
1.04768138399557 0.52260457686963
1.04483331478765 0.533044623146868
1.04190948092072 0.543446017483336
1.03891065096404 0.553808295924275
1.03583759328732 0.564131007124185
1.03269107587556 0.574413712226115
1.02947186614811 0.584655984739031
1.02618073078198 0.594857410413374
1.02281843553924 0.60501758711491
1.01938574509871 0.615136124696984
1.01588342289171 0.625212644871285
1.01231223094193 0.635246781077225
1.00867292970947 0.645238178350035
1.00496627793881 0.655186493187676
1.00119303251096 0.665091393416659
0.997353948299485 0.674952558056881
0.993449778030596 0.684769677185554
0.989481272147096 0.694542451800329
0.985449178676261 0.704270593681705
0.981354243101565 0.713953825254795
0.977197208238218 0.723591879450552
0.972978814112483 0.733184499566527
0.968699797844718 0.742731439127231
0.964360893536114 0.7522324617442
0.959962832159069 0.761687340975814
0.955506341451164 0.77109586018697
0.950992145812697 0.780457812408647
0.946420966207708 0.789773000197464
0.941793520068473 0.799041235495283
0.937110521203401 0.808262339488913
0.932372679708293 0.817436142470002
0.927580701880907 0.826562483695151
0.922735290138783 0.835641211246328
0.917837142940279 0.844672181891632
0.912886954708761 0.853655260946462
0.907885415759902 0.862590322135132
0.902833212232031 0.871477247453011
0.897731026019485 0.880315927029213
0.892579534708913 0.889106258989883
0.887379411518478 0.897848149322145
0.882131325239897 0.906541511738736
0.876835940183281 0.915186267543371
0.871493916124716 0.923782345496893
0.866105908256519 0.932329681684223
0.860672567140148 0.940828219382163
0.855194538661676 0.94927790892809
0.849672463989811 0.957678707589555
0.844106979536382 0.966030579434836
0.838498716919266 0.974333495204469
0.832848302927673 0.982587432183789
0.82715635948977 0.990792374076497
0.821423503642574 0.998948310879294
0.815650347504059 1.0070552387576
0.809837498247451 1.01511315992236
0.80398555807763 1.02312208250801
0.798095124209612 1.03108202045157
0.79216678884906 1.03899299337291
0.786201139174754 1.04685502645618
0.780198757323007 1.0546681503325
0.774160220373946 1.06243240096376
0.76808610033963 1.0701478195278
0.761976964153952 1.07781445230467
0.755833373664286 1.08543235056425
0.749655885624813 1.09300157045513
0.74344505169151 1.10052217289471
0.737201418418737 1.10799422346063
0.730925527257379 1.11541779228347
0.724617914554509 1.12279295394076
0.718279111554527 1.13011978735229
0.711909644401723 1.1373983756767
0.705510034144231 1.14462880620945
0.69908079673934 1.15181117028205
0.692622443060098 1.15894556316259
0.686135478903204 1.16603208395769
0.679620404998104 1.17307083551563
0.673077717017304 1.18006192433094
0.666507905587814 1.18700546045021
0.659911456303725 1.19390155737926
0.653288849739852 1.20075033199162
0.646640561466421 1.20755190443838
0.639967062064779 1.21430639805921
0.633268817144054 1.22101393929487
0.626546287358769 1.22767465760088
0.619799928427361 1.23428868536258
0.613030191151561 1.24085615781143
0.606237521436633 1.24737721294261
0.599422360312402 1.25385199143396
0.592585143955076 1.26028063656612
0.585726303709807 1.26666329414395
0.578846266113969 1.27300011241929
0.571945452921137 1.27929124201487
0.565024281125708 1.28553683584954
0.558083162988171 1.29173704906471
0.551122506060973 1.29789203895201
0.544142713214972 1.30400196488222
0.537144182666429 1.31006698823534
0.530127308004545 1.31608727233192
0.523092478219486 1.32206298236555
0.516040077730895 1.32799428533653
0.508970486416852 1.33388134998678
0.501884079643272 1.33972434673577
0.494781228293705 1.34552344761777
0.487662298799528 1.35127882622008
0.480527653170498 1.35699065762251
0.473377649025649 1.36265911833792
0.466212639624518 1.36828438625387
0.459032973898667 1.37386664057537
0.451838996483495 1.37940606176871
0.444631047750309 1.38490283150637
0.43740946383865 1.39035713261297
0.43017457668884 1.39576914901228
0.422926714074746 1.40113906567528
0.41566619963673 1.4064670685692
0.408393352914791 1.41175334460761
0.40110848938185 1.41699808160149
0.3938119204772 1.42220146821128
0.386503953640071 1.42736369389994
0.379184892343322 1.43248494888691
0.371855036127228 1.43756542410309
0.364514680633359 1.44260531114668
0.357164117638531 1.44760480224002
0.349803635088819 1.45256409018728
0.34243351713362 1.4574833683331
0.335054044159749 1.46236283052205
0.327665492825561 1.46720267105908
0.320268136095093 1.47200308467067
0.312862243272189 1.476764266467
0.305448080034643 1.48148641190483
0.298025908468292 1.48616971675128
0.290595987101108 1.49081437704838
0.28315857093723 1.49542058907845
0.275713911490958 1.49998854933026
0.268262256820683 1.50451845446596
0.260803851562757 1.50901050128881
0.253338936965281 1.51346488671158
0.245867750921814 1.51788180772583
0.23839052800499 1.52226146137178
0.230907499500032 1.52660404470897
0.22341889343817 1.53090975478763
0.215924934629934 1.53517878862077
0.208425844698335 1.53941134315682
0.200921842111917 1.54360761525316
0.193413142217673 1.54776780165012
0.185899957273835 1.55189209894571
0.178382496482502 1.55598070357105
0.170860966022129 1.56003381176629
0.163335569079862 1.56405161955729
0.155806505883708 1.56803432273281
0.148273973734543 1.57198211682234
0.140738167037945 1.57589519707453
0.133199277335866 1.57977375843617
0.12565749333811 1.58361799553172
0.118113000953642 1.58742810264349
0.110565983321703 1.59120427369222
0.103016620842741 1.59494670221835
0.0954650912091457 1.59865558136369
0.0879115694357879 1.60233110385371
0.0803562278903631 1.60597346198025
0.0727992363235279 1.60958284758483
0.0652407618988373 1.61315945204231
0.0576809692224722 1.61670346624518
0.0501200203727536 1.62021508058825
0.0425580749294556 1.62369448495374
0.0349952900028918 1.62714186869699
0.0274318202627954 1.63055742063242
0.01986781796698 1.63394132902008
0.0123034329897764 1.63729378155257
0.00473881285025235 1.64061496534234
-0.0028258972597881 1.64390506690946
-0.0103905544480309 1.64716427216981
-0.0179550180941073 1.65039276642357
-0.0255191498222638 1.6535907343442
-0.0330828134742733 1.65675835996772
-0.0406458750825569 1.65989582668244
-0.0482082028435495 1.66300331721899
-0.0557696670912868 1.66608101364073
-0.0633301402712192 1.66912909733451
-0.0708894969142615 1.67214774900176
-0.0784476136110674 1.67513714864995
-0.0860043689865413 1.67809747558436
-0.0935596436745716 1.68102890840014
-0.101113320292999 1.68393162497469
-0.108665283418823 1.68680580246046
-0.116215419563621 1.68965161727785
-0.123763617149216 1.69246924510858
-0.131309766483564 1.69525886088928
-0.138853759736875 1.69802063880534
-0.146395490917962 1.70075475228508
-0.153934855850822 1.70346137399416
-0.161471752151439 1.70614067583027
-0.169006079204821 1.70879282891807
-0.176537738142269 1.71141800360439
-0.184066631818858 1.71401636945368
-0.191592664791159 1.71658809524366
-0.199115743295174 1.71913334896128
-0.20663577522451 1.72165229779884
-0.214152670108763 1.72414510815037
-0.221666339092134 1.72661194560821
-0.229176694912255 1.72905297495987
-0.236683651879255 1.73146836018496
-0.244187125855029 1.73385826445251
-0.251687034232732 1.73622285011829
-0.259183295916489 1.73856227872251
-0.266675831301327 1.74087671098758
-0.274164562253317 1.74316630681611
-0.281649412089928 1.7454312252891
-0.289130305560603 1.74767162466427
-0.296607168827537 1.74988766237458
-0.304079929446672 1.75207949502694
-0.311548516348899 1.75424727840105
-0.319012859821465 1.75639116744842
-0.326472891489597 1.75851131629152
-0.333928544298312 1.76060787822315
-0.341379752494452 1.76268100570585
-0.348826451608908 1.76473085037156
-0.356268578439048 1.76675756302132
-0.363706071031344 1.76876129362525
-0.371138868664204 1.77074219132248
-0.378566911830986 1.77270040442135
-0.385990142223222 1.77463608039971
-0.393408502714026 1.77654936590525
-0.400821937341702 1.77844040675611
-0.408230391293533 1.78030934794146
-0.415633810889765 1.78215633362225
-0.423032143567779 1.78398150713213
-0.43042533786645 1.78578501097833
-0.437813343410681 1.78756698684281
-0.445196110896134 1.78932757558339
-0.452573592074131 1.79106691723504
-0.459945739736741 1.79278515101121
-0.467312507702045 1.79448241530534
-0.47467385079957 1.79615884769239
-0.482029724855909 1.79781458493043
-0.489380086680509 1.79944976296244
-0.496724894051631 1.80106451691804
-0.504064105702479 1.80265898111541
-0.511397681307499 1.80423328906323
-0.518725581468853 1.80578757346272
-0.52604776770304 1.80732196620974
-0.533364202427705 1.80883659839697
-0.540674848948585 1.81033160031614
-0.547979671446638 1.81180710146036
-0.555278634965321 1.81326323052645
-0.562571705398024 1.81470011541742
-0.569858849475663 1.81611788324493
-0.577140034754434 1.81751666033184
-0.584415229603708 1.81889657221482
-0.591684403194085 1.82025774364701
-0.598947525485598 1.82160029860072
-0.606204567216066 1.8229243602702
-0.613455499889587 1.82423005107442
-0.620700295765189 1.82551749265995
-0.627938927845612 1.82678680590382
-0.635171369866241 1.82803811091651
-0.642397596284177 1.82927152704488
-0.649617582267451 1.83048717287521
-0.656831303684365 1.83168516623624
-0.664038737092985 1.83286562420231
-0.671239859730759 1.83402866309642
-0.67843464950427 1.83517439849343
-0.685623084979126 1.83630294522324
-0.692805145369971 1.83741441737402
-0.699980810530636 1.83850892829546
-0.707150060944413 1.83958659060205
-0.714312877714454 1.84064751617635
-0.721469242554299 1.8416918161724
-0.72861913777852 1.84271960101899
-0.735762546293502 1.84373098042309
-0.742899451588325 1.84472606337323
-0.750029837725788 1.84570495814292
-0.757153689333526 1.84666777229409
-0.764270991595267 1.84761461268054
-0.771381730242192 1.84854558545143
-0.778485891544413 1.84946079605476
-0.785583462302558 1.85036034924087
-0.792674429839477 1.85124434906595
-0.799758781992055 1.8521128988956
-0.806836507103128 1.85296610140837
-0.813907594013511 1.85380405859926
-0.820972032054137 1.85462687178336
-0.828029811038297 1.85543464159939
-0.83508092125398 1.85622746801328
-0.842125353456321 1.85700545032176
-0.84916309886015 1.85776868715596
-0.856194149132644 1.85851727648503
-0.863218496386066 1.85925131561973
-0.870236133170618 1.85997090121604
-0.877247052467383 1.8606761292788
-0.884251247681357 1.86136709516532
-0.891248712634589 1.86204389358898
-0.898239441559403 1.86270661862289
-0.90522342909171 1.86335536370351
-0.912200670264431 1.86399022163424
-0.919171160500984 1.86461128458911
-0.926134895608874 1.86521864411633
-0.933091871773371 1.86581239114199
-0.940042085551272 1.86639261597364
-0.946985533864745 1.86695940830389
-0.953922213995267 1.86751285721409
-0.960852123577634 1.86805305117789
-0.967775260594062 1.86858007806488
-0.974691623368368 1.86909402514416
-0.981601210560227 1.86959497908799
-0.988504021159512 1.87008302597535
-0.995400054480717 1.87055825129553
-1.00228931015744 1.87102073995174
-1.00917178813698 1.87147057626464
-1.01604748867495 1.87190784397597
-1.02291641233002 1.87233262625204
-1.02977855995872 1.87274500568736
-1.03663393271029 1.87314506430813
-1.04348253202162 1.87353288357578
-1.05032435961228 1.87390854439053
-1.05715941747958 1.8742721270949
-1.06398770789375 1.87462371147719
-1.0708092333931 1.874963376775
-1.07762399677939 1.87529120167872
-1.08443200111308 1.87560726433502
-1.09123324970885 1.87591164235029
-1.09802774613102 1.87620441279411
-1.10481549418909 1.87648565220269
-1.11159649793339 1.87675543658231
-1.11837076165073 1.87701384141276
-1.12513828986013 1.8772609416507
-1.13189908730861 1.87749681173311
-1.13865315896707 1.87772152558061
-1.14540051002618 1.87793515660093
-1.15214114589233 1.87813777769215
-1.1588750721837 1.87832946124616
-1.16560229472635 1.87851027915191
-1.17232281955032 1.87868030279875
-1.17903665288583 1.87883960307977
-1.18574380115958 1.87898825039503
-1.19244427099101 1.8791263146549
-1.19913806918867 1.87925386528328
-1.20582520274664 1.87937097122086
-1.21250567884099 1.87947770092836
-1.21917950482629 1.87957412238975
-1.22584668823215 1.87966030311544
-1.2325072367599 1.87973631014549
-1.23916115827918 1.87980221005278
-1.2458084608247 1.87985806894614
-1.25244915259299 1.87990395247357
-1.25908324193918 1.87993992582526
-1.26571073737391 1.87996605373681
-1.27233164756015 1.87998240049227
-1.27894598131023 1.87998902992723
-1.28555374758275 1.87998600543191
-1.29215495547969 1.87997338995417
-1.29874961424342 1.87995124600259
-1.30533773325386 1.87991963564949
-1.31191932202564 1.87987862053388
-1.31849439020528 1.87982826186453
-1.32506294756845 1.87976862042286
-1.33162500401728 1.87969975656596
-1.33818056957765 1.8796217302295
-1.34472965439656 1.87953460093067
-1.35127226873957 1.87943842777107
-1.35780842298819 1.87933326943962
-1.3643381276374 1.87921918421543
-1.37086139329318 1.87909622997066
-1.37737823067002 1.87896446417335
-1.38388865058855 1.87882394389029
-1.39039266397314 1.87867472578977
-1.39689028184961 1.87851686614444
-1.40338151534288 1.87835042083404
-1.40986637567471 1.87817544534818
-1.41634487416153 1.8779919947891
-1.42281702221214 1.87780012387436
-1.42928283132562 1.87759988693962
-1.43574231308918 1.87739133794127
-1.44219547917604 1.87717453045915
-1.44864234134339 1.87694951769921
-1.45508291143033 1.87671635249615
-1.46151720135588 1.87647508731606
-1.46794522311698 1.87622577425904
-1.47436698878658 1.8759684650618
-1.48078251051168 1.87570321110023
-1.4871918005115 1.87543006339199
-1.49359487107557 1.87514907259905
-1.49999173456191 1.87486028903022
-1.50638240339528 1.8745637626437
-1.51276689006531 1.87425954304954
-1.51914520712486 1.87394767951218
-1.52551736718823 1.87362822095288
-1.53188338292948 1.8733012159522
-1.53824326708078 1.87296671275242
-1.54459703243076 1.87262475926001
-1.55094469182291 1.87227540304799
-1.55728625815395 1.87191869135834
-1.56362174437231 1.8715546711044
-1.56995116347656 1.87118338887319
-1.57627452851391 1.87080489092783
-1.5825918525787 1.87041922320977
-1.58890314881095 1.8700264313412
-1.5952084303949 1.8696265606273
-1.60150771055759 1.86921965605855
-1.60780100256748 1.86880576231297
-1.61408831973301 1.86838492375842
-1.62036967540132 1.8679571844548
-1.62664508295685 1.8675225881563
-1.63291455582009 1.8670811783136
-1.63917810744621 1.86663299807606
-1.64543575132385 1.86617809029392
-1.65168750097385 1.86571649752045
-1.65793336994799 1.86524826201409
-1.66417337182782 1.86477342574064
-1.67040752022343 1.86429203037529
-1.67663582877232 1.86380411730483
-1.68285831113819 1.86330972762965
-1.68907498100985 1.86280890216589
-1.69528585210008 1.86230168144746
-1.70149093814453 1.8617881057281
-1.70769025290064 1.86126821498344
-1.7138838101466 1.86074204891296
-1.72007162368026 1.86020964694209
-1.72625370731813 1.8596710482241
-1.73243007489437 1.85912629164215
-1.73860074025978 1.85857541581124
-1.74476571728081 1.85801845908014
-1.75092501983865 1.85745545953335
-1.7570786618282 1.85688645499302
-1.76322665715723 1.85631148302084
-1.76936901974537 1.85573058091997
-1.77550576352331 1.85514378573691
-1.78163690243181 1.85455113426334
-1.78776245042093 1.85395266303802
-1.79388242144909 1.85334840834863
-1.79999682948228 1.85273840623355
-1.80610568849322 1.85212269248375
-1.81220901246054 1.85150130264452
-1.81830681536798 1.85087427201734
-1.82439911120363 1.85024163566159
-1.8304859139591 1.84960342839633
-1.83656723762884 1.84895968480211
-1.84264309620932 1.84831043922261
-1.84871350369835 1.84765572576646
-1.85477847409433 1.8469955783089
-1.86083802139556 1.84633003049352
-1.86689215959951 1.84565911573389
-1.8729409027022 1.84498286721532
-1.87898426469747 1.84430131789646
-1.88502225957635 1.84361450051098
-1.8910549013264 1.84292244756922
-1.89708220393107 1.8422251913598
-1.90310418136909 1.84152276395124
-1.90912084761386 1.84081519719358
-1.91513221663283 1.84010252271995
-1.92113830238691 1.83938477194821
-1.92713911882988 1.83866197608243
-1.93313467990785 1.83793416611452
-1.93912499955869 1.83720137282576
-1.94511009171144 1.83646362678833
-1.95108997028582 1.83572095836683
-1.95706464919168 1.83497339771981
-1.96303414232848 1.83422097480126
-1.96899846358476 1.8334637193621
-1.97495762683769 1.83270166095168
-1.98091164595252 1.83193482891922
-1.98686053478212 1.83116325241529
-1.99280430716652 1.83038696039326
-1.99874297693242 1.82960598161073
-2.00467655789277 1.82882034463094
-2.01060506384627 1.82803007782421
-2.01652850857699 1.82723520936934
-2.02244690585387 1.82643576725501
-2.02836026943038 1.82563177928113
-2.03426861304404 1.82482327306027
-2.04017195041604 1.82401027601898
-2.04607029525084 1.82319281539916
-2.05196366123578 1.82237091825941
-2.0578520620407 1.82154461147633
-2.06373551131756 1.82071392174591
-2.06961402270008 1.81987887558476
-2.07548760980335 1.81903949933151
-2.08135628622355 1.81819581914799
-2.0872200655375 1.81734786102062
-2.09307896130242 1.81649565076163
-2.09893298705554 1.81563921401034
-2.10478215631378 1.81477857623439
-2.11062648257346 1.81391376273104
-2.11646597930998 1.81304479862835
-2.12230065997748 1.81217170888645
-2.12813053800858 1.81129451829873
-2.13395562681408 1.81041325149308
-2.13977593978268 1.80952793293304
-2.14559149028067 1.80863858691906
-2.15140229165168 1.80774523758962
-2.15720835721643 1.80684790892243
-2.16300970027242 1.8059466247356
-2.16880633409373 1.8050414086888
-2.17459827193072 1.80413228428436
-2.18038552700981 1.80321927486849
-2.18616811253324 1.80230240363234
-2.19194604167885 1.80138169361313
-2.1977193275998 1.80045716769531
-2.20348798342442 1.79952884861162
-2.20925202225592 1.79859675894419
-2.21501145717225 1.79766092112564
-2.22076630122582 1.79672135744018
-2.22651656744335 1.79577809002462
-2.23226226882565 1.7948311408695
-2.23800341834744 1.79388053182011
-2.24374002895712 1.79292628457753
-2.24947211357666 1.79196842069969
-2.25519968510136 1.79100696160241
-2.26092275639969 1.79004192856039
-2.26664134031314 1.78907334270826
-2.27235544965603 1.78810122504156
-2.27806509721537 1.78712559641775
-2.28377029575067 1.78614647755722
-2.28947105799383 1.78516388904427
-2.29516739664897 1.78417785132805
-2.30085932439227 1.78318838472358
-2.30654685387186 1.78219550941271
-2.31222999770765 1.78119924544503
-2.31790876849124 1.78019961273886
-2.32358317878576 1.7791966310822
-2.32925324112572 1.77819032013362
-2.33491896801697 1.77718069942323
-2.3405803719365 1.77616778835357
-2.34623746533236 1.77515160620055
-2.35189026062355 1.77413217211433
-2.35753877019992 1.77310950512025
-2.36318300642204 1.77208362411969
-2.36882298162111 1.77105454789098
-2.37445870809889 1.77002229509027
-2.38009019812757 1.76898688425241
-2.38571746394969 1.7679483337918
-2.39134051777805 1.76690666200326
-2.39695937179566 1.76586188706289
-2.40257403815559 1.76481402702891
-2.40818452898095 1.76376309984249
-2.4137908563648 1.7627091233286
-2.41939303237006 1.76165211519682
-2.42499106902945 1.7605920930422
-2.43058497834544 1.75952907434601
-2.43617477229017 1.75846307647661
-2.44176046280537 1.75739411669022
-2.44734206180233 1.75632221213173
-2.45291958116185 1.75524737983547
-2.45849303273416 1.75416963672603
-2.46406242833886 1.75308899961901
-2.46962777976493 1.75200548522179
-2.47518909877061 1.75091911013433
-2.48074639708341 1.74982989084989
-2.48629968640005 1.74873784375581
-2.49184897838641 1.74764298513427
-2.49739428467752 1.74654533116299
-2.5029356168775 1.74544489791601
-2.50847298655953 1.74434170136442
-2.51400640526586 1.74323575737706
-2.51953588450771 1.74212708172126
-2.52506143576531 1.74101569006356
-2.53058307048785 1.73990159797042
-2.53610080009345 1.73878482090891
-2.54161463596915 1.73766537424742
-2.54712458947091 1.73654327325636
-2.55263067192355 1.73541853310884
-2.55813289462078 1.73429116888137
-2.56363126882517 1.73316119555453
-2.56912580576815 1.73202862801361
-2.57461651664998 1.73089348104937
-2.58010341263975 1.72975576935858
-2.5855865048754 1.7286155075448
-2.59106580446369 1.72747271011894
-2.59654132248022 1.72632739149997
-2.6020130699694 1.72517956601553
-2.60748105794449 1.7240292479026
-2.61294529738757 1.72287645130808
-2.61840579924956 1.72172119028949
-2.62386257445025 1.72056347881554
-2.62931563387825 1.71940333076678
-2.63476498839106 1.71824075993621
-2.64021064881505 1.71707578002987
-2.64565262594548 1.71590840466748
-2.65109093054651 1.71473864738301
-2.65652557335122 1.71356652162531
-2.66195656506163 1.71239204075867
-2.66738391634871 1.71121521806344
-2.67280763785241 1.71003606673659
-2.67822774018165 1.70885459989228
-2.68364423391441 1.70767083056247
-2.68905712959768 1.70648477169749
-2.69446643774752 1.70529643616655
-2.69987216884908 1.70410583675836
-2.70527433335663 1.7029129861817
-2.7106729416936 1.70171789706589
-2.71606800425256 1.70052058196143
-2.72145953139533 1.6993210533405
-2.72684753345294 1.69811932359752
-2.73223202072568 1.69691540504966
-2.73761300348317 1.69570930993742
-2.74299049196436 1.6945010504251
-2.74836449637756 1.69329063860137
-2.75373502690051 1.69207808647979
-2.75910209368038 1.69086340599932
-2.76446570683383 1.6896466090248
-2.76982587644707 1.68842770734752
-2.77518261257584 1.68720671268569
-2.78053592524552 1.68598363668494
-2.78588582445111 1.68475849091884
-2.79123232015733 1.68353128688937
-2.79657542229862 1.68230203602745
-2.8019151407792 1.68107074969338
-2.80725148547314 1.67983743917734
-2.81258446622436 1.6786021156999
-2.81791409284671 1.67736479041245
-2.823240375124 1.67612547439772
-2.82856332281007 1.67488417867022
-2.83388294562882 1.67364091417669
-2.83919925327427 1.67239569179661
-2.84451225541059 1.67114852234263
-2.8498219616722 1.66989941656103
-2.85512838166377 1.66864838513217
-2.86043152496029 1.66739543867095
-2.86573140110713 1.66614058772724
-2.87102801962011 1.66488384278634
-2.87632138998551 1.66362521426941
-2.88161152166016 1.66236471253389
-2.88689842407149 1.66110234787397
-2.89218210661758 1.65983813052099
-2.89746257866722 1.65857207064388
-2.90273984955997 1.65730417834958
-2.9080139286062 1.65603446368345
-2.9132848250872 1.6547629366297
-2.91855254825515 1.6534896071118
-2.92381710733329 1.6522144849929
-2.92907851151587 1.65093758007622
-2.93433676996831 1.64965890210546
-2.93959189182717 1.64837846076523
-2.94484388620028 1.64709626568138
-2.95009276216678 1.64581232642149
-2.95533852877717 1.64452665249518
-2.96058119505338 1.64323925335455
-2.96582076998885 1.64195013839454
-2.97105726254855 1.64065931695335
-2.9762906816691 1.63936679831276
-2.98152103625881 1.63807259169859
-2.9867483351977 1.63677670628099
-2.99197258733765 1.63547915117489
-2.99719380150241 1.63417993544031
-3.00241198648766 1.63287906808279
-3.00762715106112 1.63157655805367
-3.01283930396256 1.63027241425055
-3.01804845390391 1.62896664551758
-3.02325460956933 1.62765926064583
-3.02845777961523 1.62635026837367
-3.03365797267038 1.6250396773871
-3.03885519733597 1.6237274963201
-3.04404946218567 1.62241373375501
-3.04924077576569 1.62109839822281
-3.05442914659488 1.61978149820351
-3.05961458316477 1.61846304212649
-3.06479709393963 1.61714303837081
-3.06997668735658 1.61582149526557
-3.07515337182563 1.61449842109023
-3.08032715572975 1.61317382407493
-3.08549804742495 1.61184771240085
-3.09066605524034 1.61052009420048
-3.09583118747821 1.60919097755801
-3.1009934524141 1.60786037050959
-3.10615285829685 1.60652828104369
-3.11130941334871 1.60519471710138
-3.11646312576536 1.60385968657669
-3.12161400371604 1.60252319731687
-3.12676205534358 1.60118525712273
-3.13190728876445 1.59984587374893
-3.13704971206891 1.5985050549043
-3.142189333321 1.59716280825213
-3.14732616055866 1.59581914141049
-3.15246020179379 1.59447406195249
-3.15759146501232 1.59312757740661
-3.16271995817426 1.59177969525697
-3.16784568921383 1.59043042294364
-3.17296866603946 1.58907976786292
-3.17808889653393 1.58772773736764
-3.18320638855437 1.58637433876741
-3.18832114993242 1.58501957932894
-3.19343318847421 1.5836634662763
-3.19854251196052 1.58230600679123
-3.20364912814677 1.58094720801336
-3.20875304476317 1.57958707704053
-3.21385426951472 1.57822562092907
-3.21895281008135 1.57686284669402
-3.22404867411795 1.57549876130946
-3.22914186925443 1.57413337170873
-3.23423240309586 1.57276668478471
-3.23932028322246 1.57139870739011
-3.24440551718974 1.57002944633769
-3.24948811252854 1.56865890840054
-3.25456807674509 1.56728710031234
-3.25964541732112 1.5659140287676
-3.2647201417139 1.56453970042194
-3.26979225735636 1.56316412189233
-3.27486177165708 1.56178729975731
-3.27992869200046 1.56040924055731
-3.28499302574671 1.55902995079482
-3.29005478023197 1.55764943693467
-3.29511396276839 1.5562677054043
-3.30017058064416 1.55488476259394
-3.30522464112362 1.55350061485691
-3.31027615144732 1.55211526850981
-3.31532511883208 1.55072872983279
-3.32037155047109 1.54934100506979
-3.32541545353396 1.54795210042872
-3.33045683516681 1.54656202208175
-3.33549570249233 1.54517077616553
-3.34053206260984 1.54377836878137
-3.34556592259541 1.54238480599554
-3.35059728950187 1.54099009383944
-3.35562617035892 1.53959423830985
-3.36065257217323 1.53819724536912
-3.36567650192842 1.53679912094544
-3.37069796658523 1.53539987093302
-3.37571697308155 1.53399950119233
-3.38073352833248 1.5325980175503
-3.38574763923042 1.53119542580053
-3.39075931264514 1.52979173170352
-3.39576855542385 1.52838694098687
-3.40077537439128 1.52698105934551
-3.40577977634973 1.52557409244187
-3.41078176807915 1.52416604590612
-3.41578135633724 1.52275692533634
-3.42077854785947 1.52134673629879
-3.42577334935921 1.51993548432804
-3.43076576752773 1.51852317492719
-3.43575580903435 1.51710981356812
-3.44074348052644 1.5156954056916
-3.44572878862955 1.51427995670758
-3.45071173994743 1.51286347199531
-3.45569234106215 1.51144595690358
-3.46067059853412 1.51002741675089
-3.4656465189022 1.50860785682566
-3.47062010868375 1.50718728238638
-3.4755913743747 1.50576569866187
-3.48056032244964 1.5043431108514
-3.48552695936186 1.50291952412489
-3.49049129154346 1.50149494362313
-3.49545332540536 1.50006937445793
-3.50041306733743 1.49864282171231
-3.50537052370854 1.49721529044068
-3.51032570086659 1.49578678566903
-3.51527860513866 1.4943573123951
-3.52022924283098 1.49292687558855
-3.5251776202291 1.49149548019116
-3.53012374359787 1.49006313111697
-3.53506761918158 1.48862983325247
-3.54000925320397 1.48719559145681
-3.54494865186835 1.4857604105619
-3.54988582135762 1.48432429537262
-3.55482076783438 1.482887250667
-3.55975349744097 1.48144928119637
-3.56468401629955 1.48001039168552
-3.56961233051216 1.47857058683289
-3.57453844616081 1.47712987131069
-3.57946236930751 1.47568824976511
-3.58438410599438 1.47424572681648
-3.58930366224365 1.47280230705939
-3.59422104405783 1.47135799506288
-3.59913625741968 1.4699127953706
-3.60404930829232 1.46846671250095
-3.6089602026193 1.46701975094727
-3.61386894632466 1.46557191517793
-3.61877554531298 1.46412320963657
-3.62368000546946 1.4626736387422
-3.62858233266001 1.46122320688933
-3.63348253273127 1.4597719184482
-3.6383806115107 1.45831977776487
-3.64327657480664 1.45686678916135
-3.64817042840838 1.45541295693583
-3.65306217808624 1.45395828536274
-3.6579518295916 1.45250277869296
-3.66283938865698 1.45104644115392
-3.6677248609961 1.44958927694979
-3.67260825230399 1.44813129026156
-3.67748956825697 1.44667248524725
-3.68236881451279 1.445212866042
-3.68724599671065 1.44375243675825
-3.69212112047128 1.44229120148585
-3.696994191397 1.44082916429219
-3.7018652150718 1.43936632922239
-3.70673419706136 1.43790270029938
-3.71160114291316 1.43643828152405
-3.71646605815652 1.43497307687542
-3.72132894830267 1.43350709031072
-3.7261898188448 1.43204032576557
-3.73104867525814 1.43057278715406
-3.73590552300001 1.42910447836895
-3.7407603675099 1.42763540328174
-3.74561321420949 1.42616556574281
-3.75046406850276 1.42469496958159
-3.75531293577602 1.42322361860663
-3.760159821398 1.42175151660577
-3.76500473071988 1.42027866734625
-3.76984766907536 1.41880507457482
-3.77468864178074 1.41733074201789
-3.77952765413496 1.41585567338164
-3.78436471141967 1.41437987235215
-3.78919981889928 1.4129033425955
-3.79403298182103 1.41142608775792
-3.79886420541505 1.4099481114659
-3.80369349489442 1.40846941732631
-3.80852085545523 1.40699000892648
-3.81334629227661 1.40550988983441
-3.81816981052086 1.40402906359877
-3.82299141533342 1.40254753374912
-3.82781111184301 1.40106530379596
-3.83262890516163 1.39958237723087
-3.83744480038465 1.39809875752661
-3.84225880259085 1.39661444813727
-3.84707091684252 1.39512945249831
-3.85188114818544 1.39364377402676
-3.85668950164901 1.39215741612126
-3.86149598224628 1.39067038216221
-3.86630059497402 1.38918267551185
-3.87110334481273 1.3876942995144
-3.87590423672677 1.38620525749614
-3.88070327566436 1.38471555276555
-3.88550046655768 1.38322518861337
-3.89029581432287 1.38173416831276
-3.89508932386015 1.38024249511934
-3.89988100005384 1.37875017227137
-3.90467084777241 1.37725720298978
-3.90945887186857 1.37576359047834
-3.91424507717929 1.37426933792371
-3.91902946852586 1.37277444849557
-3.92381205071399 1.3712789253467
-3.9285928285338 1.36978277161311
-3.93337180675992 1.36828599041412
-3.93814899015152 1.36678858485244
-3.9429243834524 1.36529055801431
-3.94769799139099 1.36379191296958
-3.95246981868045 1.3622926527718
-3.95723987001871 1.36079278045831
-3.96200815008852 1.35929229905036
-3.96677466355751 1.35779121155319
-3.97153941507823 1.35628952095612
-3.97630240928822 1.35478723023265
-3.98106365081007 1.35328434234056
-3.98582314425143 1.351780860222
-3.99058089420512 1.35027678680356
-3.99533690524915 1.3487721249964
-4.00009118194678 1.3472668776963
-4.00484372884655 1.3457610477838
-4.00959455048238 1.34425463812422
-4.01434365137359 1.34274765156783
-4.01909103602495 1.34124009094988
-4.02383670892673 1.3397319590907
-4.02858067455479 1.3382232587958
-4.03332293737057 1.33671399285595
-4.03806350182119 1.33520416404726
-4.04280237233949 1.33369377513129
-4.04753955334406 1.33218282885511
-4.05227504923931 1.33067132795136
-4.05700886441552 1.32915927513842
-4.06174100324889 1.32764667312041
-4.06647147010158 1.32613352458729
-4.07120026932178 1.32461983221497
-4.07592740524372 1.32310559866539
-4.08065288218776 1.32159082658657
-4.08537670446045 1.3200755186127
-4.09009887635452 1.31855967736426
-4.09481940214898 1.31704330544803
-4.09953828610915 1.31552640545724
-4.10425553248671 1.31400897997159
-4.10897114551978 1.31249103155739
-4.11368512943289 1.31097256276758
-4.1183974884371 1.30945357614182
-4.12310822673005 1.30793407420659
-4.12781734849595 1.30641405947526
-4.13252485790568 1.30489353444814
-4.13723075911681 1.3033725016126
-4.14193505627366 1.3018509634431
-4.14663775350735 1.30032892240127
-4.15133885493583 1.29880638093603
-4.15603836466394 1.29728334148361
-4.16073628678348 1.29575980646765
-4.1654326253732 1.29423577829926
-4.1701273844989 1.2927112593771
-4.17482056821343 1.29118625208746
-4.17951218055679 1.28966075880429
-4.18420222555613 1.28813478188934
-4.18889070722581 1.28660832369216
-4.19357762956746 1.28508138655023
-4.19826299657001 1.28355397278896
-4.20294681220975 1.28202608472184
-4.20762908045033 1.28049772465044
-4.21230980524288 1.27896889486452
-4.21698899052599 1.27743959764207
-4.22166664022578 1.27590983524941
-4.22634275825597 1.27437960994121
-4.23101734851787 1.2728489239606
-4.23569041490045 1.27131777953922
-4.24036196128041 1.26978617889727
-4.24503199152219 1.26825412424361
-4.24970050947801 1.26672161777578
-4.25436751898796 1.26518866168011
-4.25903302387997 1.26365525813175
-4.26369702796993 1.26212140929473
-4.26835953506169 1.26058711732207
-4.27302054894708 1.25905238435579
-4.27768007340604 1.257517212527
-4.28233811220655 1.25598160395595
-4.28699466910477 1.2544455607521
-4.29164974784502 1.25290908501417
-4.29630335215984 1.25137217883021
-4.30095548577006 1.24983484427767
-4.30560615238479 1.24829708342343
-4.3102553557015 1.24675889832388
-4.31490309940606 1.245220291025
-4.31954938717275 1.24368126356237
-4.32419422266435 1.24214181796125
-4.32883760953213 1.24060195623666
-4.33347955141594 1.23906168039341
-4.3381200519442 1.23752099242617
-4.34275911473399 1.23597989431951
-4.34739674339106 1.234438388048
-4.35203294150987 1.23289647557621
-4.35666771267364 1.2313541588588
-4.36130106045441 1.22981143984057
-4.36593298841303 1.2282683204565
-4.37056350009925 1.22672480263185
-4.37519259905171 1.22518088828214
-4.37982028879805 1.22363657931328
-4.38444657285487 1.22209187762158
-4.38907145472782 1.22054678509381
-4.39369493791162 1.21900130360726
-4.39831702589011 1.21745543502978
-4.40293772213629 1.21590918121987
-4.40755703011234 1.21436254402668
-4.41217495326967 1.21281552529008
-4.41679149504895 1.21126812684076
-4.42140665888019 1.20972035050019
-4.42602044818271 1.20817219808074
-4.43063286636523 1.20662367138573
-4.43524391682588 1.20507477220942
-4.43985360295226 1.20352550233715
-4.44446192812146 1.2019758635453
-4.44906889570011 1.2004258576014
-4.45367450904439 1.19887548626416
-4.4582787715001 1.19732475128351
-4.46288168640271 1.19577365440066
-4.46748325707731 1.19422219734814
-4.47208348683878 1.19267038184987
-4.4766823789917 1.19111820962117
-4.48127993683046 1.18956568236884
-4.48587616363929 1.18801280179118
-4.49047106269226 1.18645956957807
-4.49506463725336 1.18490598741098
-4.49965689057649 1.18335205696306
-4.50424782590555 1.18179777989913
-4.50883744647444 1.18024315787577
-4.51342575550708 1.17868819254135
-4.51801275621748 1.17713288553607
-4.52259845180979 1.17557723849202
-4.52718284547826 1.1740212530332
-4.53176594040735 1.1724649307756
-4.53634773977175 1.1709082733272
-4.54092824673637 1.16935128228806
-4.54550746445643 1.16779395925032
-4.55008539607746 1.16623630579827
-4.55466204473535 1.16467832350839
-4.55923741355638 1.16312001394939
-4.56381150565726 1.16156137868225
-4.56838432414514 1.16000241926025
-4.57295587211769 1.15844313722905
-4.57752615266306 1.15688353412667
-4.58209516886001 1.15532361148362
-4.58666292377786 1.15376337082284
-4.59122942047656 1.15220281365981
-4.59579466200672 1.15064194150258
-4.60035865140966 1.14908075585179
-4.60492139171739 1.14751925820072
-4.6094828859527 1.14595745003534
-4.61404313712916 1.14439533283433
-4.61860214825119 1.14283290806913
-4.62315992231401 1.14127017720399
-4.62771646230379 1.13970714169599
-4.63227177119756 1.13814380299509
-4.63682585196336 1.13658016254417
-4.64137870756015 1.13501622177905
-4.64593034093797 1.13345198212856
-4.65048075503786 1.13188744501453
-4.65502995279194 1.1303226118519
-4.65957793712348 1.12875748404868
-4.66412471094685 1.12719206300602
-4.6686702771676 1.12562635011828
-4.67321463868251 1.124060346773
-4.67775779837955 1.122494054351
-4.682299759138 1.12092747422636
-4.6868405238284 1.11936060776651
-4.69138009531264 1.11779345633222
-4.69591847644396 1.11622602127766
-4.70045567006698 1.11465830395044
-4.70499167901775 1.11309030569162
-4.70952650612377 1.11152202783577
-4.71406015420399 1.109953471711
-4.71859262606889 1.10838463863898
-4.72312392452051 1.10681552993499
-4.72765405235241 1.10524614690794
-4.73218301234977 1.10367649086042
-4.73671080728941 1.10210656308872
-4.74123743993978 1.10053636488288
-4.74576291306104 1.09896589752671
-4.75028722940504 1.09739516229782
-4.75481039171538 1.09582416046765
-4.75933240272746 1.09425289330153
-4.76385326516843 1.09268136205869
-4.76837298175732 1.09110956799229
-4.77289155520499 1.08953751234946
-4.77740898821419 1.08796519637133
-4.78192528347958 1.08639262129308
-4.78644044368778 1.08481978834392
-4.79095447151738 1.08324669874719
-4.79546736963895 1.08167335372033
-4.79997914071511 1.08009975447496
-4.80448978740052 1.07852590221686
-4.80899931234193 1.07695179814607
-4.8135077181782 1.07537744345684
-4.81801500754033 1.07380283933773
-4.82252118305148 1.07222798697158
-4.82702624732701 1.0706528875356
-4.83153020297449 1.06907754220136
-4.83603305259376 1.06750195213482
-4.84053479877691 1.06592611849638
-4.84503544410833 1.06435004244089
-4.84953499116477 1.0627737251177
-4.85403344251529 1.06119716767067
-4.85853080072138 1.0596203712382
-4.86302706833689 1.05804333695327
-4.86752224790814 1.05646606594346
-4.8720163419739 1.05488855933099
-4.87650935306541 1.05331081823272
-4.88100128370645 1.0517328437602
-4.88549213641332 1.05015463701972
-4.88998191369489 1.04857619911228
-4.89447061805263 1.04699753113367
-4.89895825198061 1.04541863417447
-4.90344481796555 1.04383950932007
-4.90793031848684 1.04226015765075
-4.91241475601656 1.04068058024162
-4.91689813301951 1.03910077816273
-4.92138045195323 1.03752075247904
-4.92586171526802 1.03594050425049
-4.930341925407 1.03436003453197
-4.93482108480607 1.03277934437341
-4.93929919589402 1.03119843481977
-4.94377626109247 1.02961730691105
-4.94825228281594 1.02803596168237
-4.95272726347189 1.02645440016393
-4.95720120546068 1.0248726233811
-4.96167411117569 1.02329063235438
-4.96614598300323 1.02170842809948
-4.97061682332267 1.02012601162733
-4.97508663450641 1.01854338394406
-4.9795554189199 1.01696054605111
-4.98402317892168 1.01537749894517
-4.9884899168634 1.01379424361827
-4.99295563508985 1.01221078105774
-4.99742033593898 1.01062711224631
-5.00188402174191 1.00904323816205
-5.00634669482297 1.00745915977848
-5.01080835749971 1.00587487806453
-5.01526901208296 1.00429039398457
-5.01972866087678 1.00270570849847
-5.02418730617857 1.0011208225616
-5.02864495027902 0.999535737124832
-5.03310159546218 0.997950453134611
-5.03755724400547 0.996364971532936
-5.04201189817967 0.994779293257406
-5.046465560249 0.993193419241229
-5.05091823247111 0.991607350413254
-5.0553699170971 0.990021087697988
-5.05982061637156 0.988434632015623
-5.06427033253256 0.986847984282051
-5.06871906781172 0.985261145408893
-5.07316682443419 0.983674116303517
-5.07761360461869 0.98208689786906
-5.08205941057752 0.98049949100445
-5.08650424451663 0.97891189660443
-5.09094810863555 0.977324115559573
-5.0953910051275 0.975736148756311
-5.09983293617937 0.974147997076948
-5.10427390397175 0.97255966139969
-5.10871391067894 0.970971142598657
-5.113152958469 0.969382441543911
-5.11759104950374 0.967793559101471
-5.12202818593875 0.966204496133338
-5.12646436992342 0.964615253497511
-5.13089960360101 0.963025832048011
-5.13533388910856 0.961436232634901
-5.13976722857703 0.959846456104302
-5.14419962413125 0.958256503298419
-5.14863107788996 0.956666375055555
-5.15306159196584 0.955076072210134
-5.15749116846549 0.953485595592722
-5.16191980948953 0.951894946030042
-5.16634751713254 0.950304124344995
-5.17077429348311 0.948713131356685
-5.17520014062389 0.947121967880427
-5.17962506063154 0.945530634727778
-5.18404905557684 0.943939132706545
-5.18847212752463 0.942347462620815
-5.19289427853387 0.940755625270963
-5.19731551065767 0.939163621453677
-5.20173582594328 0.937571451961977
-5.20615522643211 0.935979117585229
-5.21057371415979 0.934386619109168
-5.21499129115614 0.932793957315912
-5.21940795944521 0.931201132983984
-5.22382372104533 0.929608146888328
-5.22823857796907 0.928014999800326
-5.2326525322233 0.92642169248782
-5.23706558580919 0.924828225715122
-5.24147774072226 0.92323460024304
-5.24588899895237 0.921640816828892
-5.25029936248372 0.920046876226521
-5.25470883329493 0.918452779186318
-5.259117413359 0.916858526455233
-5.26352510464338 0.915264118776797
-5.26793190910992 0.913669556891135
-5.27233782871498 0.912074841534988
-5.27674286540936 0.910479973441727
-5.28114702113837 0.908884953341365
-5.28555029784184 0.907289781960585
-5.28995269745413 0.905694460022746
-5.29435422190416 0.904098988247905
-5.29875487311541 0.902503367352831
-5.30315465300595 0.900907598051024
-5.30755356348847 0.899311681052728
-5.31195160647027 0.897715617064949
-5.3163487838533 0.896119406791473
-5.32074509753418 0.894523050932874
-5.32514054940418 0.892926550186541
-5.32953514134931 0.891329905246688
-5.33392887525026 0.889733116804368
-5.33832175298246 0.888136185547491
-5.34271377641609 0.886539112160839
-5.34710494741612 0.884941897326085
-5.35149526784226 0.883344541721799
-5.35588473954906 0.881747046023475
-5.36027336438588 0.880149410903538
-5.3646611441969 0.878551637031361
-5.36904808082118 0.876953725073283
-5.37343417609263 0.875355675692619
-5.37781943184006 0.873757489549681
-5.38220384988717 0.872159167301784
-5.38658743205261 0.87056070960327
-5.39097018014993 0.868962117105518
-5.39535209598768 0.867363390456959
-5.39973318136934 0.865764530303091
-5.40411343809341 0.86416553728649
-5.40849286795338 0.862566412046832
-5.41287147273776 0.8609671552209
-5.41724925423011 0.8593677674426
-5.42162621420904 0.857768249342978
-5.42600235444823 0.856168601550229
-5.43037767671646 0.854568824689718
-5.43475218277758 0.852968919383985
-5.4391258743906 0.851368886252766
-5.44349875330964 0.849768725913004
-5.44787082128399 0.848168438978862
-5.4522420800581 0.846568026061736
-5.4566125313716 0.844967487770273
-5.46098217695932 0.843366824710379
-5.46535101855132 0.841766037485234
-5.46971905787288 0.840165126695307
-5.47408629664453 0.838564092938368
-5.47845273658206 0.836962936809501
-5.48281837939654 0.835361658901116
-5.48718322679435 0.833760259802964
-5.49154728047715 0.83215874010215
-5.49591054214195 0.830557100383143
-5.50027301348108 0.828955341227793
-5.50463469618226 0.827353463215337
-5.50899559192854 0.825751466922422
-5.51335570239838 0.824149352923107
-5.51771502926563 0.822547121788882
-5.52207357419958 0.820944774088679
-5.52643133886491 0.819342310388883
-5.53078832492179 0.817739731253344
-5.53514453402583 0.816137037243392
-5.53949996782811 0.81453422891785
-5.54385462797521 0.812931306833039
-5.54820851610923 0.811328271542796
-5.55256163386775 0.809725123598488
-5.55691398288393 0.808121863549017
-5.56126556478646 0.806518491940839
-5.56561638119958 0.804915009317967
-5.56996643374313 0.803311416221994
-5.57431572403254 0.801707713192095
-5.57866425367885 0.800103900765044
-5.5830120242887 0.798499979475224
-5.58735903746438 0.796895949854636
-5.59170529480385 0.795291812432915
-5.5960507979007 0.79368756773734
-5.60039554834422 0.792083216292842
-5.60473954771939 0.790478758622019
-5.60908279760688 0.788874195245145
-5.61342529958311 0.787269526680182
-5.61776705522021 0.785664753442795
-5.62210806608607 0.784059876046352
-5.62644833374433 0.782454895001948
-5.63078785975442 0.780849810818407
-5.63512664567155 0.779244624002296
-5.63946469304675 0.777639335057937
-5.64380200342683 0.776033944487414
-5.64813857835447 0.774428452790588
-5.65247441936817 0.772822860465103
-5.65680952800229 0.771217168006401
-5.66114390578707 0.769611375907731
-5.66547755424863 0.768005484660159
-5.66981047490899 0.766399494752574
-5.67414266928606 0.764793406671709
-5.6784741388937 0.763187220902141
-5.68280488524169 0.761580937926306
-5.68713490983577 0.759974558224509
-5.69146421417764 0.758368082274933
-5.69579279976496 0.75676151055365
-5.70012066809141 0.75515484353463
-5.70444782064665 0.753548081689752
-5.70877425891635 0.751941225488811
-5.71309998438223 0.750334275399535
-5.71742499852203 0.748727231887586
-5.72174930280954 0.747120095416575
-5.72607289871464 0.745512866448073
-5.73039578770327 0.743905545441614
-5.73471797123746 0.742298132854711
-5.73903945077534 0.740690629142863
-5.74336022777117 0.739083034759564
-5.74768030367533 0.737475350156317
-5.75199967993435 0.735867575782634
-5.75631835799088 0.734259712086055
-5.76063633928379 0.732651759512152
-5.76495362524807 0.73104371850454
-5.76927021731493 0.729435589504884
-5.7735861169118 0.727827372952914
-5.77790132546227 0.726219069286425
-5.78221584438622 0.724610678941296
-5.78652967509971 0.723002202351493
-5.79084281901509 0.721393639949073
-5.79515527754095 0.719784992164209
-5.79946705208217 0.718176259425181
-5.8037781440399 0.716567442158398
-5.80808855481161 0.714958540788398
-5.81239828579104 0.713349555737862
-5.81670733836829 0.711740487427621
-5.82101571392978 0.710131336276663
-5.82532341385827 0.708522102702147
-5.82963043953288 0.706912787119403
-5.8339367923291 0.705303389941948
-5.83824247361878 0.703693911581495
-5.84254748477019 0.702084352447951
-5.84685182714799 0.700474712949438
-5.85115550211324 0.698864993492293
-5.85545851102344 0.697255194481083
-5.85976085523252 0.695645316318606
-5.86406253609087 0.694035359405906
-5.86836355494532 0.692425324142274
-5.87266391313919 0.690815210925263
-5.87696361201224 0.689205020150693
-5.88126265290078 0.687594752212657
-5.88556103713758 0.685984407503535
-5.88985876605194 0.684373986413995
-5.89415584096968 0.682763489333006
-5.89845226321317 0.681152916647842
-5.9027480341013 0.679542268744095
-5.90704315494955 0.677931546005676
-5.91133762706994 0.67632074881483
-5.91563145177109 0.674709877552137
-5.91992463035819 0.673098932596527
-5.92421716413306 0.67148791432528
-5.9285090543941 0.669876823114036
-5.93280030243636 0.668265659336808
-5.9370909095515 0.666654423365983
-5.94138087702784 0.665043115572332
-5.94567020615033 0.663431736325018
-5.94995889820062 0.6618202859916
-5.95424695445701 0.660208764938045
-5.9585343761945 0.658597173528734
-5.96282116468475 0.656985512126468
-5.96710732119618 0.655373781092475
-5.97139284699389 0.65376198078642
-5.97567774333972 0.652150111566409
-5.97996201149223 0.650538173788998
-5.98424565270674 0.648926167809198
-5.98852866823534 0.647314093980488
-5.99281105932687 0.645701952654813
-5.99709282722694 0.644089744182599
-6.00137397317797 0.642477468912756
-6.00565449841916 0.640865127192686
-6.00993440418651 0.639252719368287
-6.01421369171287 0.637640245783967
-6.01849236222789 0.636027706782643
-6.02277041695806 0.634415102705754
-6.02704785712672 0.632802433893263
-6.03132468395407 0.631189700683664
-6.03560089865717 0.629576903413995
-6.03987650244997 0.627964042419836
-6.04415149654328 0.626351118035322
-6.04842588214483 0.624738130593147
-6.05269966045923 0.623125080424571
-6.05697283268805 0.621511967859425
-6.06124540002972 0.619898793226122
-6.06551736367966 0.618285556851657
-6.06978872483021 0.616672259061617
-6.07405948467065 0.615058900180192
-6.07832964438725 0.613445480530171
-6.08259920516322 0.611832000432959
-6.08686816817879 0.610218460208574
-6.09113653461114 0.608604860175659
-6.09540430563447 0.606991200651488
-6.09967148241999 0.60537748195197
-6.10393806613591 0.603763704391658
-6.1082040579475 0.602149868283751
-6.11246945901703 0.600535973940104
-6.11673427050385 0.598922021671233
-6.12099849356432 0.597308011786318
-6.12526212935191 0.595693944593218
-6.12952517901713 0.594079820398462
-6.13378764370759 0.592465639507272
-6.13804952456798 0.590851402223555
-6.14231082274009 0.589237108849919
-6.14657153936282 0.587622759687671
-6.15083167557219 0.586008355036828
-6.15509123250134 0.584393895196121
-6.15935021128056 0.582779380463
-6.16360861303725 0.581164811133645
-6.16786643889601 0.579550187502961
-6.17212368997855 0.577935509864596
-6.17638036740379 0.576320778510936
-6.1806364722878 0.57470599373312
-6.18489200574385 0.57309115582104
-6.18914696888242 0.571476265063346
-6.19340136281116 0.569861321747455
-6.19765518863496 0.568246326159555
-6.20190844745591 0.566631278584609
-6.20616114037336 0.565016179306365
-6.21041326848386 0.563401028607355
-6.21466483288124 0.561785826768907
-6.21891583465655 0.560170574071145
-6.22316627489814 0.558555270792997
-6.22741615469161 0.556939917212202
-6.23166547511984 0.55532451360531
-6.235914237263 0.553709060247695
-6.24016244219855 0.552093557413553
-6.24441009100128 0.55047800537591
-6.24865718474326 0.54886240440663
-6.25290372449391 0.547246754776415
-6.25714971131994 0.545631056754814
-6.26139514628543 0.544015310610227
-6.26564003045179 0.542399516609912
-6.2698843648778 0.540783675019985
-6.27412815061958 0.53916778610543
-6.27837138873063 0.537551850130101
-6.28261408026181 0.535935867356731
-6.2868562262614 0.534319838046935
-6.29109782777504 0.532703762461208
-6.29533888584577 0.531087640858944
-6.29957940151407 0.52947147349843
-6.30381937581781 0.527855260636854
-6.30805880979228 0.52623900253031
-6.31229770447022 0.524622699433803
-6.3165360608818 0.523006351601258
-6.32077388005463 0.521389959285512
-6.32501116301379 0.519773522738334
-6.32924791078181 0.518157042210422
-6.3334841243787 0.516540517951409
-6.33771980482194 0.514923950209866
-6.3419549531265 0.513307339233309
-6.34618957030483 0.511690685268204
-6.35042365736689 0.510073988559971
-6.35465721532017 0.508457249352985
-6.35889024516962 0.506840467890589
-6.36312274791777 0.505223644415089
-6.36735472456465 0.503606779167765
-6.37158617610782 0.501989872388874
-6.37581710354241 0.500372924317653
-6.38004750786109 0.498755935192327
-6.38427739005409 0.497138905250107
-6.38850675110919 0.495521834727201
-6.39273559201178 0.493904723858817
-6.39696391374479 0.492287572879165
-6.40119171728878 0.490670382021462
-6.40541900362187 0.48905315151794
-6.4096457737198 0.487435881599845
-6.41387202855592 0.485818572497443
-6.41809776910119 0.484201224440028
-6.42232299632419 0.482583837655923
-6.42654771119116 0.480966412372483
-6.43077191466594 0.479348948816101
-6.43499560771004 0.477731447212213
-6.4392187912826 0.476113907785303
-6.44344146634045 0.474496330758903
-6.44766363383807 0.4728787163556
-6.45188529472759 0.471261064797041
-6.45610644995887 0.469643376303936
-6.46032710047941 0.468025651096061
-6.46454724723443 0.466407889392263
-6.46876689116683 0.464790091410467
-6.47298603321724 0.463172257367673
-6.477204674324 0.461554387479968
-6.48142281542315 0.459936481962526
-6.48564045744848 0.458318541029609
-6.4898576013315 0.456700564894578
-6.49407424800147 0.455082553769891
-6.49829039838539 0.453464507867112
-6.50250605340803 0.451846427396909
-6.50672121399189 0.450228312569061
-6.51093588105726 0.448610163592464
-6.51515005552221 0.446991980675133
-6.51936373830257 0.445373764024201
-6.52357693031197 0.443755513845934
-6.52778963246183 0.442137230345723
-6.53200184566137 0.440518913728096
-6.53621357081761 0.438900564196717
-6.5404248088354 0.437282181954391
-6.54463556061739 0.435663767203072
-6.54884582706407 0.434045320143857
-6.55305560907375 0.432426840977001
-6.55726490754258 0.430808329901913
-6.56147372336457 0.429189787117163
-6.56568205743157 0.427571212820481
-6.56988991063327 0.425952607208768
-6.57409728385726 0.424333970478098
-6.57830417798897 0.422715302823713
-6.58251059391171 0.421096604440036
-6.58671653250669 0.419477875520675
-6.59092199465298 0.417859116258418
-6.59512698122758 0.416240326845244
-6.59933149310536 0.414621507472324
-6.60353553115911 0.413002658330025
-6.60773909625952 0.411383779607912
-6.61194218927523 0.409764871494755
-6.61614481107277 0.408145934178526
-6.62034696251662 0.40652696784641
-6.62454864446919 0.404907972684804
-6.62874985779084 0.403288948879321
-6.63295060333987 0.401669896614793
-6.63715088197254 0.400050816075275
-6.64135069454306 0.398431707444052
-6.64555004190363 0.396812570903631
-6.64974892490441 0.395193406635762
-6.65394734439352 0.393574214821422
-6.65814530121711 0.391954995640834
-6.66234279621926 0.39033574927346
-6.6665398302421 0.38871647589801
-6.67073640412573 0.387097175692444
-6.67493251870828 0.385477848833972
-6.67912817482586 0.383858495499063
-6.68332337331263 0.382239115863443
-6.68751811500077 0.3806197101021
-6.69171240072048 0.379000278389288
-6.69590623129999 0.37738082089853
-6.7000996075656 0.375761337802619
-6.70429253034163 0.374141829273625
-6.70848500045046 0.372522295482894
-6.71267701871254 0.370902736601054
-6.71686858594637 0.369283152798016
-6.72105970296852 0.367663544242979
-6.72525037059365 0.366043911104432
-6.7294405896345 0.364424253550156
-6.73363036090187 0.362804571747231
-6.73781968520467 0.361184865862034
-6.74200856334992 0.359565136060244
-6.74619699614272 0.357945382506846
-6.75038498438629 0.356325605366132
-6.75457252888196 0.354705804801707
-6.75875963042918 0.353085980976488
-6.76294628982553 0.351466134052712
-6.76713250786672 0.349846264191933
-6.77131828534657 0.348226371555027
-6.77550362305707 0.346606456302199
-6.77968852178835 0.34498651859298
-6.78387298232869 0.343366558586234
-6.78805700546451 0.341746576440156
-6.79224059198041 0.340126572312283
-6.79642374265915 0.338506546359489
-6.80060645828166 0.33688649873799
-6.80478873962706 0.335266429603348
-6.80897058747264 0.333646339110475
-6.81315200259388 0.332026227413631
-6.81733298576445 0.330406094666432
-6.82151353775622 0.328785941021852
-6.82569365933927 0.327165766632219
-6.82987335128187 0.325545571649228
-6.83405261435053 0.323925356223935
-6.83823144930996 0.322305120506767
-6.84240985692308 0.320684864647518
-6.84658783795107 0.319064588795356
-6.85076539315333 0.317444293098825
-6.85494252328749 0.315823977705845
-6.85911922910943 0.314203642763717
-6.86329551137328 0.312583288419128
-6.86747137083142 0.310962914818147
-6.87164680823448 0.309342522106234
-6.87582182433138 0.30772211042824
-6.87999641986928 0.306101679928408
-6.88417059559362 0.304481230750377
-6.88834435224813 0.302860763037187
-6.89251769057481 0.301240276931278
-6.89669061131395 0.299619772574492
-6.90086311520412 0.297999250108082
-6.90503520298222 0.296378709672704
-6.90920687538343 0.294758151408427
-6.91337813314123 0.293137575454738
-6.91754897698742 0.291516981950535
-6.92171940765211 0.289896371034136
-6.92588942586375 0.288275742843281
-6.9300590323491 0.286655097515134
-6.93422822783325 0.285034435186283
-6.93839701303963 0.283413755992746
-6.94256538869 0.281793060069971
-6.94673335550447 0.280172347552839
-6.95090091420151 0.278551618575668
-6.95506806549793 0.276930873272213
-6.9592348101089 0.275310111775666
-6.96340114874795 0.273689334218669
-6.96756708212699 0.2720685407333
-6.97173261095629 0.270447731451093
-6.9758977359445 0.268826906503025
-6.98006245779865 0.267206066019529
-6.98422677722416 0.26558521013049
-6.98839069492483 0.263964338965248
-6.99255421160287 0.262343452652606
-6.99671732795887 0.260722551320826
-7.00088004469183 0.25910163509763
-7.00504236249917 0.257480704110212
-7.00920428207671 0.255859758485229
-7.01336580411869 0.254238798348809
-7.01752692931777 0.25261782382655
-7.02168765836502 0.250996835043531
-7.02584799194999 0.2493758321243
-7.0300079307606 0.247754815192889
-7.03416747548324 0.246133784372807
-7.03832662680276 0.244512739787049
-7.04248538540242 0.242891681558094
-7.04664375196397 0.241270609807909
-7.05080172716757 0.239649524657949
-7.05495931169188 0.238028426229163
-7.059116506214 0.236407314641992
-7.06327331140952 0.234786190016373
-7.06742972795248 0.233165052471741
-7.07158575651542 0.231543902127032
-7.07574139776934 0.229922739100682
-7.07989665238373 0.228301563510635
-7.08405152102658 0.226680375474337
-7.08820600436437 0.225059175108744
-7.09236010306207 0.223437962530323
-7.09651381778316 0.221816737855054
-7.10066714918961 0.220195501198427
-7.10482009794194 0.218574252675455
-7.10897266469913 0.216952992400664
-7.11312485011872 0.215331720488103
-7.11727665485676 0.213710437051342
-7.12142807956783 0.212089142203477
-7.12557912490501 0.210467836057129
-7.12972979151997 0.208846518724448
-7.13388008006287 0.207225190317114
-7.13802999118244 0.205603850946338
-7.14217952552594 0.203982500722869
-7.14632868373919 0.202361139756986
-7.15047746646657 0.200739768158511
-7.15462587435101 0.199118386036804
-7.158773908034 0.197496993500766
-7.16292156815561 0.195875590658844
-7.16706885535445 0.194254177619029
-7.17121577026774 0.192632754488858
-7.17536231353126 0.191011321375419
-7.17950848577938 0.189389878385352
-7.18365428764504 0.187768425624849
-7.18779971975979 0.186146963199657
-7.19194478275376 0.184525491215077
-7.19608947725568 0.182904009775973
-7.20023380389287 0.181282518986767
-7.2043777632913 0.179661018951442
-7.20852135607549 0.178039509773548
-7.2126645828686 0.176417991556198
-7.21680744429242 0.174796464402074
-7.22094994096733 0.173174928413426
-7.22509207351235 0.171553383692075
-7.22923384254514 0.169931830339417
-7.23337524868197 0.168310268456421
-7.23751629253774 0.166688698143632
-7.24165697472603 0.165067119501173
-7.245797295859 0.163445532628749
-7.24993725654752 0.161823937625643
-7.25407685740106 0.160202334590722
-7.25821609902778 0.158580723622441
-7.26235498203446 0.156959104818839
-7.26649350702657 0.155337478277544
-7.27063167460824 0.153715844095772
-7.27476948538226 0.152094202370335
-7.27890693995009 0.150472553197634
-7.28304403891187 0.148850896673667
-7.28718078286642 0.147229232894029
-7.29131717241124 0.145607561953914
-7.29545320814252 0.143985883948112
-7.29958889065512 0.14236419897102
-7.30372422054263 0.140742507116634
-7.3078591983973 0.139120808478557
-7.31199382481009 0.137499103149997
-7.31612810037068 0.135877391223773
-7.32026202566744 0.134255672792311
-7.32439560128745 0.132633947947647
-7.3285288278165 0.131012216781435
-7.33266170583913 0.129390479384937
-7.33679423593855 0.127768735849035
-7.34092641869673 0.126146986264229
-7.34505825469437 0.124525230720635
-7.34918974451086 0.122903469307994
-7.35332088872438 0.121281702115664
-7.3574516879118 0.11965992923263
-7.36158214264876 0.118038150747504
-7.36571225350964 0.116416366748519
-7.36984202106755 0.114794577323543
-7.37397144589437 0.113172782560067
-7.37810052856074 0.111550982545221
-7.38222926963602 0.109929177365762
-7.38635766968839 0.108307367108083
-7.39048572928473 0.106685551858214
-7.39461344899074 0.10506373170182
-7.39874082937086 0.103441906724205
-7.40286787098832 0.101820077010317
-7.40699457440512 0.100198242644742
-7.41112094018204 0.0985764037117089
-7.41524696887864 0.0969545602950932
-7.41937266105329 0.0953327124784162
-7.42349801726312 0.0937108603448451
-7.42762303806408 0.0920890039771962
-7.43174772401089 0.090467143457938
-7.4358720756571 0.0888452788691896
-7.43999609355503 0.087223410292723
-7.44411977825583 0.085601537809965
-7.44824313030945 0.083979661501997
-7.45236615026467 0.0823577814495606
-7.45648883866906 0.0807358977330537
-7.46061119606902 0.0791140104325352
-7.46473322300977 0.0774921196277261
-7.46885492003536 0.0758702253980077
-7.47297628768867 0.0742483278224291
-7.47709732651141 0.0726264269797021
-7.48121803704411 0.0710045229482068
-7.48533841982616 0.0693826158059911
-7.48945847539577 0.0677607056307714
-7.49357820429001 0.0661387924999384
-7.49769760704478 0.0645168764905519
-7.50181668419485 0.0628949576793452
-7.50593543627383 0.0612730361427281
-7.51005386381418 0.0596511119567864
-7.51417196734724 0.0580291851972818
-7.51828974740319 0.0564072559396567
-7.52240720451108 0.0547853242590333
-7.52652433919884 0.053163390230214
-7.53064115199325 0.0515414539276839
-7.53475764341999 0.049919515425614
-7.53887381400359 0.0482975747978582
-7.54298966426747 0.0466756321179578
-7.54710519473393 0.0450536874591427
-7.55122040592417 0.0434317408943297
-7.55533529835827 0.0418097924961283
-7.55944987255519 0.0401878423368369
-7.56356412903279 0.0385658904884485
-7.56767806830783 0.036943937022651
-7.57179169089598 0.0353219820108235
-7.57590499731179 0.0337000255240461
-7.58001798806873 0.0320780676330918
-7.58413066367918 0.0304561084084374
-7.58824302465443 0.0288341479202563
-7.59235507150467 0.0272121862384249
-7.59646680473903 0.0255902234325207
-7.60057822486554 0.0239682595718256
-7.60468933239117 0.0223462947253257
-7.6088001278218 0.0207243289617138
-7.61291061166224 0.0191023623493904
-7.61702078441624 0.0174803949564628
-7.62113064658649 0.0158584268507487
-7.62524019867459 0.0142364580997767
-7.62934944118109 0.0126144887707869
-7.63345837460551 0.0109925189307314
-7.63756699944628 0.00937054864627784
-7.64167531620078 0.00774857798381023
-7.64578332536536 0.00612660700942547
-7.64989102743531 0.00450463578894134
-7.65399842290488 0.00288266438789209
-7.65810551226727 0.00126069287153285
-7.66221229601465 -0.000361278695161005
-7.66631877463816 -0.00198325024749035
-7.67042494862788 -0.00360522172103539
-7.67453081847289 -0.00522719305165031
-7.67863638466123 -0.00684916417546466
-7.68274164767991 -0.00847113502888219
-7.68684660801491 -0.0100931055485769
-7.69095126615121 -0.0117150756714972
-7.69505562257275 -0.0133370453348594
-7.69915967776249 -0.0149590144761496
-7.70326343220233 -0.0165809830331229
-7.70736688637319 -0.0182029509438013
-7.71147004075499 -0.019824918146472
-7.71557289582661 -0.0214468845796878
-7.71967545206598 -0.0230688501822658
-7.72377770994997 -0.0246908148932843
-7.7278796699545 -0.0263127786520854
-7.73198133255448 -0.0279347413982711
-7.73608269822382 -0.0295567030717037
-7.74018376743545 -0.0311786636125024
-7.74428454066132 -0.0328006229610458
-7.74838501837237 -0.0344225810579704
-7.7524852010386 -0.0360445378441643
-7.75658508912898 -0.0376664932607738
-7.76068468311154 -0.0392884472491974
-7.76478398345333 -0.0409103997510869
-7.76888299062042 -0.0425323507083462
-7.77298170507791 -0.0441543000631264
-7.77708012728995 -0.0457762477578332
-7.7811782577197 -0.0473981937351162
-7.78527609682937 -0.0490201379378761
-7.78937364508022 -0.0506420803092591
-7.79347090293254 -0.0522640207926566
-7.79756787084567 -0.0538859593317063
-7.801664549278 -0.0555078958702862
-7.80576093868697 -0.0571298303525214
-7.80985703952907 -0.0587517627227754
-7.81395285225985 -0.0603736929256562
-7.8180483773339 -0.0619956209060066
-7.8221436152049 -0.0636175466089126
-7.82623856632557 -0.0652394699796968
-7.8303332311477 -0.0668613909639175
-7.83442761012214 -0.0684833095073727
-7.83852170369884 -0.070105225556093
-7.84261551232678 -0.0717271390563425
-7.84670903645404 -0.0733490499546203
-7.85080227652776 -0.0749709581976588
-7.85489523299419 -0.076592863732418
-7.85898790629862 -0.0782147665060926
-7.86308029688545 -0.0798366664661052
-7.86717240519816 -0.0814585635601084
-7.87126423167932 -0.0830804577359798
-7.87535577677059 -0.0847023489418273
-7.87944704091271 -0.0863242371259825
-7.88353802454552 -0.0879461222370033
-7.88762872810799 -0.0895680042236735
-7.89171915203814 -0.0911898830349958
-7.89580929677312 -0.0928117586202002
-7.89989916274917 -0.094433630928735
-7.90398875040166 -0.0960554999102714
-7.90807806016504 -0.0976773655146992
-7.9121670924729 -0.0992992276921281
-7.91625584775791 -0.100921086392887
-7.92034432645188 -0.102542941567518
-7.92443252898573 -0.104164793166785
-7.92852045578949 -0.105786641141665
-7.93260810729234 -0.107408485443347
-7.93669548392255 -0.109030326023239
-7.94078258610754 -0.11065216283296
-7.94486941427385 -0.112273995824341
-7.94895596884715 -0.113895824949422
-7.95304225025224 -0.115517650160461
-7.95712825891306 -0.117139471409915
-7.96121399525269 -0.11876128865046
-7.96529945969335 -0.120383101834974
-7.96938465265639 -0.122004910916546
-7.97346957456232 -0.123626715848467
-7.97755422583077 -0.125248516584238
-7.98163860688055 -0.126870313077564
-7.98572271812959 -0.128492105282351
-7.98980655999501 -0.130113893152711
-7.99389013289304 -0.13173567664296
-7.9979734372391 -0.133357455707612
-8.00205647344775 -0.134979230301384
-8.00613924193272 -0.136601000379193
-8.0102217431069 -0.138222765896155
-8.01430397738234 -0.139844526807582
-8.01838594517027 -0.14146628306899
-8.02246764688107 -0.143088034636086
-8.02654908292431 -0.144709781464776
-8.03063025370871 -0.146331523511161
-8.0347111596422 -0.147953260731537
-8.03879180113185 -0.149574993082391
-8.04287217858393 -0.151196720520409
-8.04695229240389 -0.152818443002464
-8.05103214299635 -0.154440160485623
-8.05511173076514 -0.156061872927143
-8.05919105611325 -0.157683580284473
-8.06327011944288 -0.15930528251525
-8.06734892115541 -0.160926979577297
-8.07142746165142 -0.162548671428632
-8.07550574133068 -0.164170358027453
-8.07958376059216 -0.165792039332147
-8.08366151983402 -0.16741371530129
-8.08773901945363 -0.169035385893637
-8.09181625984758 -0.170657051068132
-8.09589324141163 -0.1722787107839
-8.09996996454078 -0.173900365000251
-8.10404642962921 -0.175522013676675
-8.10812263707032 -0.177143656772844
-8.11219858725675 -0.178765294248612
-8.11627428058032 -0.180386926064012
-8.12034971743208 -0.182008552179256
-8.1244248982023 -0.183630172554735
-8.12849982328048 -0.185251787151018
-8.13257449305531 -0.186873395928851
-8.13664890791474 -0.188494998849157
-8.14072306824593 -0.190116595873035
-8.14479697443527 -0.191738186961757
-8.14887062686839 -0.193359772076774
-8.15294402593013 -0.194981351179704
-8.15701717200458 -0.196602924232345
-8.16109006547507 -0.198224491196664
-8.16516270672416 -0.199846052034801
-8.16923509613364 -0.201467606709064
-8.17330723408457 -0.203089155181937
-8.17737912095722 -0.204710697416069
-8.18145075713112 -0.206332233374278
-8.18552214298506 -0.207953763019555
-8.18959327889705 -0.209575286315055
-8.19366416524438 -0.211196803224101
-8.19773480240358 -0.212818313710182
-8.20180519075041 -0.214439817736956
-8.20587533065994 -0.216061315268241
-8.20994522250645 -0.217682806268024
-8.2140148666635 -0.219304290700453
-8.21808426350391 -0.220925768529842
-8.22215341339976 -0.222547239720664
-8.2262223167224 -0.224168704237558
-8.23029097384244 -0.225790162045323
-8.23435938512977 -0.227411613108917
-8.23842755095353 -0.22903305739346
-8.24249547168216 -0.230654494864232
-8.24656314768335 -0.232275925486669
-8.25063057932408 -0.23389734922637
-8.2546977669706 -0.235518766049086
-8.25876471098844 -0.237140175920729
-8.26283141174241 -0.238761578807367
-8.26689786959662 -0.240382974675224
-8.27096408491443 -0.242004363490677
-8.27503005805852 -0.24362574522026
-8.27909578939084 -0.24524711983066
-8.28316127927263 -0.246868487288718
-8.28722652806443 -0.248489847561428
-8.29129153612607 -0.250111200615934
-8.29535630381667 -0.251732546419536
-8.29942083149464 -0.253353884939679
-8.30348511951772 -0.254975216143965
-8.3075491682429 -0.256596540000143
-8.31161297802652 -0.258217856476111
-8.3156765492242 -0.259839165539915
-8.31973988219086 -0.26146046715975
-8.32380297728073 -0.263081761303959
-8.32786583484736 -0.264703047941034
-8.3319284552436 -0.266324327039611
-8.33599083882161 -0.267945598568469
-8.34005298593287 -0.269566862496539
-8.34411489692817 -0.271188118792892
-8.34817657215762 -0.272809367426744
-8.35223801197065 -0.274430608367457
-8.35629921671599 -0.276051841584533
-8.36036018674172 -0.277673067047619
-8.36442092239523 -0.279294284726501
-8.36848142402324 -0.28091549459111
-8.37254169197178 -0.282536696611515
-8.37660172658622 -0.284157890757928
-8.38066152821126 -0.285779077000699
-8.38472109719094 -0.287400255310317
-8.38878043386861 -0.289021425657412
-8.39283953858697 -0.290642588012749
-8.39689841168806 -0.292263742347233
-8.40095705351324 -0.293884888631905
-8.40501546440322 -0.295506026837944
-8.40907364469806 -0.297127156936664
-8.41313159473714 -0.298748278899513
-8.4171893148592 -0.300369392698078
-8.42124680540231 -0.301990498304077
-8.42530406670392 -0.303611595689364
-8.42936109910079 -0.305232684825925
-8.43341790292906 -0.30685376568588
-8.43747447852419 -0.308474838241481
-8.44153082622102 -0.310095902465113
-8.44558694635374 -0.31171695832929
-8.44964283925588 -0.31333800580666
-8.45369850526035 -0.314959044869998
-8.45775394469941 -0.316580075492212
-8.46180915790466 -0.318201097646337
-8.4658641452071 -0.319822111305541
-8.46991890693707 -0.321443116443115
-8.47397344342428 -0.323064113032481
-8.47802775499781 -0.324685101047188
-8.48208184198609 -0.326306080460911
-8.48613570471695 -0.327927051247454
-8.49018934351758 -0.329548013380744
-8.49424275871452 -0.331168966834835
-8.49829595063372 -0.332789911583905
-8.50234891960048 -0.334410847602258
-8.50640166593949 -0.336031774864323
-8.51045418997482 -0.337652693344649
-8.51450649202989 -0.339273603017909
-8.51855857242755 -0.340894503858901
-8.52261043149001 -0.342515395842543
-8.52666206953885 -0.344136278943875
-8.53071348689505 -0.345757153138059
-8.53476468387898 -0.34737801840038
-8.53881566081039 -0.348998874706235
-8.54286641800844 -0.350619722031152
-8.54691695579166 -0.352240560350769
-8.55096727447798 -0.353861389640849
-8.55501737438471 -0.355482209877269
-8.55906725582859 -0.357103021036026
-8.56311691912574 -0.358723823093236
-8.56716636459166 -0.36034461602513
-8.57121559254127 -0.361965399808057
-8.5752646032889 -0.363586174418479
-8.57931339714826 -0.365206939832978
-8.58336197443248 -0.366827696028251
-8.58741033545409 -0.368448442981105
-8.59145848052503 -0.370069180668468
-8.59550640995664 -0.371689909067376
-8.59955412405969 -0.373310628154981
-8.60360162314434 -0.374931337908549
-8.60764890752017 -0.376552038305459
-8.61169597749617 -0.378172729323201
-8.61574283338076 -0.379793410939373
-8.61978947548177 -0.381414083131695
-8.62383590410643 -0.383034745877985
-8.62788211956142 -0.384655399156182
-8.63192812215281 -0.386276042944328
-8.63597391218612 -0.387896677220578
-8.64001948996627 -0.389517301963196
-8.64406485579763 -0.391137917150556
-8.64811000998397 -0.392758522761136
-8.6521549528285 -0.394379118773527
-8.65619968463386 -0.395999705166425
-8.66024420570212 -0.397620281918634
-8.66428851633479 -0.399240849009064
-8.66833261683278 -0.40086140641673
-8.67237650749647 -0.402481954120757
-8.67642018862567 -0.404102492100372
-8.6804636605196 -0.405723020334909
-8.68450692347696 -0.407343538803805
-8.68854997779584 -0.408964047486603
-8.69259282377382 -0.410584546362949
-8.69663546170788 -0.412205035412593
-8.70067789189449 -0.413825514615388
-8.7047201146295 -0.415445983951289
-8.70876213020827 -0.417066443400355
-8.71280393892557 -0.418686892942745
-8.71684554107563 -0.420307332558719
-8.72088693695213 -0.421927762228642
-8.72492812684819 -0.423548181932976
-8.72896911105639 -0.425168591652286
-8.73300988986878 -0.426788991367232
-8.73705046357683 -0.428409381058583
-8.7410908324715 -0.430029760707198
-8.74513099684318 -0.431650130294039
-8.74917095698173 -0.433270489800166
-8.75321071317648 -0.434890839206737
-8.75725026571621 -0.436511178495008
-8.76128961488915 -0.438131507646331
-8.76532876098303 -0.439751826642159
-8.76936770428499 -0.441372135464035
-8.77340644508169 -0.442992434093603
-8.77744498365923 -0.444612722512603
-8.78148332030317 -0.446233000702869
-8.78552145529857 -0.44785326864633
-8.78955938892993 -0.449473526325008
-8.79359712148124 -0.451093773721025
-8.79763465323595 -0.452714010816592
-8.80167198447701 -0.454334237594017
-8.80570911548681 -0.455954454035697
-8.80974604654723 -0.457574660124126
-8.81378277793965 -0.459194855841889
-8.8178193099449 -0.460815041171664
-8.82185564284331 -0.46243521609622
-8.82589177691467 -0.464055380598417
-8.82992771243828 -0.465675534661206
-8.8339634496929 -0.467295678267635
-8.83799898895679 -0.468915811400834
-8.84203433050769 -0.470535934044026
-8.84606947462282 -0.472156046180527
-8.85010442157892 -0.473776147793738
-8.85413917165217 -0.475396238867152
-8.85817372511828 -0.47701631938435
-8.86220808225244 -0.478636389329
-8.86624224332934 -0.48025644868486
-8.87027620862314 -0.481876497435775
-8.87430997840753 -0.483496535565678
-8.87834355295566 -0.48511656305859
-8.88237693254022 -0.486736579898617
-8.88641011743336 -0.48835658606995
-8.89044310790674 -0.489976581556869
-8.89447590423155 -0.491596566343741
-8.89850850667845 -0.493216540415014
-8.9025409155176 -0.494836503755222
-8.9065731310187 -0.496456456348989
-8.91060515345091 -0.498076398181017
-8.91463698308294 -0.499696329236097
-8.91866862018298 -0.501316249499099
-8.92270006501874 -0.50293615895498
-8.92673131785742 -0.504556057588781
-8.93076237896578 -0.506175945385624
-8.93479324861003 -0.50779582233071
-8.93882392705595 -0.509415688409331
-8.94285441456879 -0.511035543606852
-8.94688471141334 -0.512655387908726
-8.95091481785391 -0.514275221300485
-8.9549447341543 -0.515895043767739
-8.95897446057787 -0.517514855296186
-8.96300399738747 -0.519134655871596
-8.96703334484547 -0.520754445479824
-8.97106250321377 -0.522374224106804
-8.97509147275382 -0.52399399173855
-8.97912025372654 -0.525613748361152
-8.98314884639241 -0.527233493960782
-8.98717725101145 -0.528853228523692
-8.99120546784316 -0.530472952036207
-8.99523349714661 -0.532092664484733
-8.99926133918039 -0.533712365855756
-9.00328899420261 -0.535332056135834
-9.00731646247093 -0.536951735311606
-9.01134374424251 -0.538571403369787
-9.01537083977408 -0.540191060297168
-9.01939774932189 -0.541810706080615
-9.02342447314172 -0.543430340707073
-9.02745101148889 -0.54504996416356
-9.03147736461828 -0.54666957643717
-9.03550353278426 -0.548289177515071
-9.03952951624079 -0.549908767384508
-9.04355531524134 -0.551528346032799
-9.04758093003894 -0.553147913447338
-9.05160636088616 -0.554767469615588
-9.05563160803509 -0.55638701452509
-9.05965667173741 -0.558006548163457
-9.0636815522443 -0.559626070518376
-9.06770624980652 -0.561245581577607
-9.07173076467437 -0.562865081328979
-9.07575509709768 -0.564484569760397
-9.07977924732586 -0.566104046859834
-9.08380321560784 -0.56772351261534
-9.08782700219214 -0.569342967015033
-9.0918506073268 -0.570962410047101
-9.09587403125943 -0.572581841699806
-9.09989727423719 -0.574201261961477
-9.10392033650679 -0.575820670820518
-9.10794321831452 -0.577440068265398
-9.1119659199062 -0.57905945428466
-9.11598844152723 -0.580678828866912
-9.12001078342255 -0.582298192000834
-9.12403294583668 -0.583917543675178
-9.1280549290137 -0.585536883878756
-9.13207673319724 -0.587156212600457
-9.13609835863051 -0.588775529829235
-9.14011980555626 -0.59039483555411
-9.14414107421683 -0.592014129764172
-9.14816216485413 -0.593633412448579
-9.15218307770962 -0.595252683596554
-9.15620381302433 -0.596871943197386
-9.16022437103887 -0.598491191240436
-9.16424475199341 -0.600110427715125
-9.1682649561277 -0.601729652610943
-9.17228498368106 -0.603348865917446
-9.17630483489239 -0.604968067624256
-9.18032451000015 -0.606587257721059
-9.18434400924238 -0.608206436197607
-9.18836333285671 -0.609825603043716
-9.19238248108033 -0.611444758249266
-9.19640145415001 -0.613063901804204
-9.20042025230211 -0.614683033698538
-9.20443887577256 -0.616302153922345
-9.20845732479687 -0.617921262465757
-9.21247559961014 -0.619540359318979
-9.21649370044705 -0.621159444472271
-9.22051162754187 -0.62277851791596
-9.22452938112843 -0.624397579640438
-9.22854696144018 -0.626016629636152
-9.23256436871012 -0.627635667893619
-9.23658160317086 -0.629254694403413
-9.24059866505461 -0.630873709156171
-9.24461555459314 -0.632492712142592
-9.24863227201782 -0.634111703353436
-9.25264881755962 -0.635730682779523
-9.25666519144909 -0.637349650411735
-9.26068139391639 -0.638968606241016
-9.26469742519125 -0.640587550258365
-9.26871328550302 -0.642206482454847
-9.27272897508061 -0.643825402821581
-9.27674449415256 -0.645444311349754
-9.280759842947 -0.647063208030602
-9.28477502169164 -0.648682092855428
-9.28879003061381 -0.650300965815591
-9.29280486994043 -0.651919826902509
-9.29681953989803 -0.653538676107658
-9.30083404071271 -0.655157513422571
-9.30484837261021 -0.656776338838844
-9.30886253581587 -0.658395152348124
-9.3128765305546 -0.660013953942121
-9.31689035705094 -0.661632743612599
-9.32090401552905 -0.663251521351381
-9.32491750621267 -0.664870287150348
-9.32893082932516 -0.666489041001433
-9.33294398508947 -0.66810778289663
-9.3369569737282 -0.669726512827987
-9.34096979546351 -0.67134523078761
-9.34498245051722 -0.672963936767658
-9.34899493911071 -0.674582630760348
-9.35300726146502 -0.676201312757952
-9.35701941780078 -0.677819982752796
-9.36103140833823 -0.679438640737262
-9.36504323329723 -0.681057286703786
-9.36905489289727 -0.682675920644859
-9.37306638735743 -0.684294542553027
-9.37707771689643 -0.68591315242089
-9.3810888817326 -0.6875317502411
-9.38509988208389 -0.689150336006365
-9.38911071816787 -0.690768909709444
-9.39312139020173 -0.692387471343152
-9.39713189840228 -0.694006020900356
-9.40114224298595 -0.695624558373977
-9.4051524241688 -0.697243083756985
-9.40916244216652 -0.698861597042407
-9.41317229719441 -0.700480098223321
-9.4171819894674 -0.702098587292855
-9.42119151920005 -0.70371706424419
-9.42520088660654 -0.705335529070559
-9.4292100919007 -0.706953981765247
-9.43321913529596 -0.70857242232159
-9.43722801700539 -0.710190850732975
-9.4412367372417 -0.711809266992839
-9.44524529621722 -0.71342767109467
-9.44925369414392 -0.715046063032007
-9.45326193123339 -0.716664442798441
-9.45727000769687 -0.718282810387609
-9.46127792374523 -0.719901165793202
-9.46528567958896 -0.721519509008957
-9.46929327543821 -0.723137840028664
-9.47330071150274 -0.724756158846161
-9.47730798799198 -0.726374465455335
-9.48131510511497 -0.727992759850121
-9.4853220630804 -0.729611042024503
-9.4893288620966 -0.731229311972517
-9.49333550237154 -0.732847569688242
-9.49734198411283 -0.734465815165811
-9.50134830752773 -0.736084048399398
-9.50535447282313 -0.73770226938323
-9.50936048020556 -0.739320478111582
-9.51336632988122 -0.740938674578775
-9.51737202205594 -0.742556858779176
-9.52137755693518 -0.744175030707199
-9.52538293472407 -0.74579319035731
-9.52938815562738 -0.747411337724014
-9.53339321984953 -0.74902947280187
-9.53739812759459 -0.750647595585477
-9.54140287906626 -0.752265706069484
-9.54540747446791 -0.753883804248586
-9.54941191400257 -0.755501890117523


==> Fline3.txt <==
-0.378856598041439 -0.925464659189098
-0.38268343236509 -0.923879532511287
-0.371176929233896 -0.928571399781418
-0.359619481592414 -0.933135819486802
-0.348012680776838 -0.937572178344818
-0.336358127845045 -0.94187988960004
-0.324657433023263 -0.946058393214119
-0.312912215148373 -0.950107156041808
-0.301124101106229 -0.954025671993007
-0.289294725266432 -0.957813462180734
-0.277425728913948 -0.961470075054924
-0.265518759677959 -0.964995086522007
-0.253575470958494 -0.968388100050155
-0.241597521351 -0.971648746760221
-0.229586574069581 -0.974776685502265
-0.217544296369077 -0.977771602917705
-0.20547235896652 -0.980633213487053
-0.193372435462363 -0.983361259563265
-0.181246201761884 -0.985955511390715
-0.169095335497191 -0.988415767109831
-0.15692151545023 -0.990741852747458
-0.144726420977223 -0.992933622192982
-0.132511731434925 -0.994990957160321
-0.120279125609082 -0.996913767135854
-0.108030281145575 -0.998701989312395
-0.0957668739844924 -1.00035558850933
-0.0834905777976951 -1.00187455707906
-0.071203063430101 -1.00325891479983
-0.0589059983451781 -1.00450870875516
-0.046601046074945 -1.00562401320007
-0.0342898656748816 -1.00660492941414
-0.0219741111840804 -1.00745158554171
-0.00965543109102013 -1.00816413641943
0.00266453219473706 -1.00874276339123
0.0149841428645718 -1.00918767411109
0.0273017722262197 -1.00949910233375
0.0396157992122871 -1.00967730769358
0.0519246108815449 -1.00972257547194
0.0642266029126934 -1.00963521635318
0.0765201800903478 -1.00941556616965
0.0888037567829226 -1.00906398563587
0.101075757412187 -1.00858086007229
0.113334616914221 -1.00796659911878
0.125578781191509 -1.00722163643819
0.137806707555971 -1.00634642941038
0.150016865162689 -1.0053414588168
0.162207735434107 -1.00420722851622
0.174377812474517 -1.00294426511163
0.186525603474649 -1.00155311760884
0.198649629106165 -1.00003435706703
0.210748423905899 -0.998388576241545
0.222820536649697 -0.996616389219339
0.234864530715693 -0.994718431047306
0.246878984436917 -0.99269535735392
0.258862491443077 -0.990547843964479
0.270813660991434 -0.988276586510288
0.282731118286669 -0.985882300032132
0.294613504789632 -0.983365718578375
0.306459478514933 -0.980727594798025
0.318267714317275 -0.9779686995291
0.330036904166502 -0.975089821382647
0.341765757411309 -0.972091766322731
0.35345300103158 -0.968975357242749
0.365097379879337 -0.965741433538402
0.376697656908295 -0.962390850677644
0.388252613392011 -0.958924479767951
0.39976104913065 -0.95534320712124
0.411221782646376 -0.951647933816754
0.422633651367414 -0.947839575262229
0.433995511800805 -0.943919060753685
0.445306239693919 -0.939887333034126
0.456564730184773 -0.935745347851472
0.467769897941225 -0.931494073516038
0.478920677289131 -0.927134490457828
0.490016022329522 -0.922667590783977
0.501054907044923 -0.918094377836609
0.512036325394903 -0.913415865751386
0.522959291400951 -0.908633079017056
0.533822839220823 -0.903747052036245
0.544626023212446 -0.898758828687771
0.555367917987539 -0.893669461890743
0.566047618455074 -0.888480013170684
0.576664239854714 -0.883191552227947
0.587216917780385 -0.877805156508645
0.597704808194129 -0.872321910778337
0.608127087430404 -0.866742906698695
0.618482952190982 -0.861069242407372
0.62877161953063 -0.855302022101285
0.63899232683373 -0.849442355623514
0.649144331782033 -0.843491358054016
0.659226912313708 -0.83745014930435
0.669239366573887 -0.831319853716588
0.679181012856888 -0.825101599666594
0.6890511895403 -0.818796519171841
0.698849255011141 -0.812405747503915
0.708574587584262 -0.805930422805877
0.718226585413215 -0.799371685714623
0.727804666393778 -0.792730678988364
0.737308268060332 -0.786008547139396
0.746736847475305 -0.779206436072241
0.756089881111881 -0.77232549272731
0.765366864730181 -0.765366864730179
0.774567313247117 -0.758331700046592
0.783690760600141 -0.751221146643275
0.792736759605067 -0.744036352154669
0.80170488180821 -0.736778463555637
0.810594717333017 -0.729448626840254
0.81940587472141 -0.722047986706717
0.828137980770045 -0.714577686248459
0.836790680361695 -0.707038866651513
0.845363636291954 -0.699432666898178
0.853856529091461 -0.691760223477032
0.862269056843868 -0.684022670099322
0.870600934999715 -0.676221137421777
0.878851896186447 -0.66835675277585
0.887021690014739 -0.660430639903427
0.895110082881345 -0.652443918699007
0.903116857768653 -0.64439770495836
0.911041814041131 -0.636293110133676
0.91888476723886 -0.628131241095197
0.926645548868338 -0.619913199899323
0.934324006190732 -0.611640083563191
0.941920002007765 -0.603312983845694
0.949433414445402 -0.594932987034941
0.956864136735521 -0.586501173742113
0.96421207699574 -0.578018618701699
0.971477158007555 -0.569486390578075
0.978659316992965 -0.560905551778382
0.985758505389749 -0.552277158271677
0.992774688625529 -0.543602259414297
0.999707845890807 -0.534881897781396
1.00655796991111 -0.52611710900461
1.01332506671837 -0.517308921615774
1.02000915542175 -0.508458356896661
1.02661026797795 -0.499566428734664
1.03312844896127 -0.490634143484361
1.03956375533339 -0.481662499834903
1.04591625621322 -0.472652488683152
1.05218603264667 -0.463605093012505
1.05837317737677 -0.454521287777318
1.06447779461398 -0.445402039792872
1.07049999980698 -0.436248307630792
1.07643991941403 -0.427061041519848
1.08229769067494 -0.417841183252057
1.0880734613838 -0.408589666093995
1.09376738966258 -0.399307414703261
1.09937964373573 -0.389995345049973
1.10491040170571 -0.380654364343243
1.11035985132982 -0.371285370962532
1.11572818979815 -0.361889254393789
1.12101562351289 -0.352466895170306
1.12622236786902 -0.34301916481818
1.13134864703652 -0.333546925806307
1.13639469374406 -0.324051031500813
1.14136074906437 -0.314532326123832
1.14624706220127 -0.304991644716535
1.15105389027849 -0.295429813106332
1.15578149813025 -0.285847647878146
1.16043015809379 -0.276245956349663
1.16500014980376 -0.266625536550491
1.16949175998863 -0.256987177205102
1.17390528226918 -0.247331657719498
1.17824101695895 -0.237659748171491
1.18249927086697 -0.227972209304514
1.18668035710253 -0.218269792524876
1.19078459488225 -0.208553239902358
1.19481230933931 -0.198823284174087
1.19876383133505 -0.189080648751566
1.20263949727281 -0.179326047730801
1.20643964891414 -0.169560185905424
1.21016463319735 -0.159783758782728
1.21381480205848 -0.149997452602529
1.21739051225467 -0.140201944358771
1.22089212518995 -0.130397901823784
1.22432000674348 -0.12058598357513
1.22767452710027 -0.110766839024921
1.23095606058436 -0.100941108451572
1.2341649854945 -0.0911094230338687
1.23730168394232 -0.0812724048872941
1.240366541693 -0.0714306671025287
1.24335994800849 -0.0615848137860493
1.24628229549317 -0.0517354401027452
1.24913397994212 -0.0418831323204849
1.25191540019184 -0.0320284678565534
1.25462695797351 -0.0221720153258897
1.25726905776881 -0.0123143345910546
1.25984210666816 -0.00245597681385523
1.26234651423152 0.00740251549143878
1.26478269235177 0.0172606084033589
1.2671510551204 0.0271177765370454
1.26945201869587 0.0369735029866625
1.27168600117433 0.0468272792664923
1.27385342246283 0.0566786052507615
1.27595470415501 0.0665269891122684
1.27799026940922 0.0763719472598676
1.27996054282901 0.0862130042748739
1.2818659503461 0.0960496928464405
1.2837069191057 0.105881553705971
1.2854838773542 0.115708135560618
1.28719725432927 0.125528995025922
1.28884748015222 0.135343696557652
1.29043498572272 0.145151812382883
1.29196020261586 0.154952922430373
1.29342356298137 0.164746614260296
1.29482549944524 0.174532482993353
1.29616644501345 0.184310131239334
1.297446832978 0.194079169025168
1.29866709682507 0.203839213722496
1.29982767014539 0.213589889974826
1.30092898654669 0.223330829624298
1.30197147956836 0.233061671638115
1.30295558259808 0.242782062034659
1.30388172879065 0.252491653809356
1.30475035098877 0.262190106860307
1.30556188164582 0.271877087913728
1.30631675275074 0.281552270449242
1.30701539575476 0.291215334625048
1.30765824150012 0.300865967202997
1.3082457201507 0.310503861473629
1.30877826112453 0.320128717181169
1.30925629302812 0.329740240448544
1.3096802435927 0.339338143702431
1.31005053961218 0.348922145598369
1.31036760688295 0.358491970945964
1.31063187014539 0.36804735063422
1.31084375302711 0.377588021557
1.31100367798788 0.387113726538669
1.31111206626629 0.396624214259925
1.31116933782792 0.406119239183843
1.31117591131525 0.41559856148216
1.3111322039991 0.425061946961819
1.31103863173164 0.43450916699179
1.3108956089009 0.443939998430192
1.31070354838686 0.45335422355173
1.31046286151896 0.46275162997547
1.31017395803504 0.472132010592963
1.30983724604182 0.481495163496747
1.30945313197662 0.490840891909222
1.30902202057063 0.500169004111934
1.30854431481335 0.509479313375271
1.30802041591853 0.518771637888587
1.30745072329124 0.528045800690768
1.30683563449636 0.537301629601252
1.30617554522819 0.546538957151514
1.30547084928139 0.555757620517027
1.30472193852306 0.564957461449716
1.30392920286599 0.574138326210899
1.30309303024309 0.583300065504749
1.30221380658291 0.592442534412259
1.30129191578631 0.601565592325741
1.30032773970418 0.61066910288385
1.29932165811618 0.619752933907154
1.29827404871061 0.628816957334246
1.29718528706516 0.637861049158412
1.2960557466288 0.646885089364854
1.29488579870449 0.655888961868485
1.29367581243293 0.664872554452285
1.29242615477719 0.673835758706235
1.29113719050829 0.682778469966831
1.28980928219157 0.69170058725718
1.28844279017402 0.700602013227676
1.28703807257239 0.709482654097273
1.28559548526214 0.718342419595344
1.28411538186718 0.727181222904136
1.28259811375043 0.735998980601823
1.28104403000505 0.744795612606149
1.27945347744654 0.753571042118682
1.27782680060545 0.762325195569655
1.27616434172085 0.771058002563419
1.2744664407345 0.77976939582449
1.27273343528569 0.788459311144204
1.27096566070663 0.797127687327965
1.26916345001867 0.805774466143104
1.26732713392896 0.814399592267332
1.26545704082779 0.823003013237795
1.26355349678654 0.831584679400729
1.26161682555613 0.840144543861714
1.2596473485661 0.84868256243652
1.25764538492416 0.85719869360255
1.25561125141632 0.865692898450879
1.2535452625075 0.874165140638879
1.25144773034262 0.882615386343436
1.24931896474823 0.891043604214753
1.24715927323453 0.899449765330736
1.2449689609979 0.907833843151961
1.24274833092382 0.916195813477222
1.2404976835903 0.924535654399649
1.23821731727158 0.932853346263408
1.23590752794241 0.941148871620956
1.23356860928254 0.94942221519088
1.23120085268171 0.95767336381628
1.22880454724496 0.965902306423722
1.22637997979827 0.974109033982745
1.22392743489458 0.982293539465915
1.2214471948201 0.990455817809432
1.21893953960098 0.998595865874276
1.21640474701023 1.00671368240789
1.21384309257501 1.01480926800642
1.21125484958411 1.02288262507744
1.20864028909581 1.03093375780325
1.20599967994592 1.0389626721047
1.20333328875612 1.04696937560545
1.20064137994254 1.05495387759689
1.19792421572457 1.06291618900341
1.19518205613388 1.07085632234829
1.19241515902372 1.07877429172003
1.18962378007835 1.08667011273922
1.18680817282273 1.09454380252585
1.18396858863239 1.10239537966715
1.18110527674344 1.11022486418588
1.17821848426285 1.11803227750913
1.17530845617882 1.12581764243756
1.17237543537134 1.13358098311512
1.16941966262289 1.14132232499923
1.16644137662933 1.14904169483145
1.16344081401089 1.15673912060851
1.16041820932327 1.16441463155394
1.15737379506899 1.17206825808997
1.15430780170866 1.17970003181001
1.15122045767258 1.18730998545146
1.14811198937229 1.19489815286907
1.14498262121227 1.20246456900855
1.14183257560178 1.21000926988077
1.13866207296675 1.21753229253629
1.13547133176173 1.22503367504029
1.13226056848198 1.23251345644794
1.12902999767559 1.23997167678017
1.12577983195568 1.24740837699979
1.12251028201267 1.25482359898805
1.11922155662662 1.26221738552156
1.1159138626796 1.26958978024962
1.11258740516811 1.27694082767186
1.10924238721557 1.28427057311634
1.10587901008484 1.29157906271795
1.10249747319078 1.29886634339717
1.0990979741128 1.30613246283926
1.09568070860753 1.31337746947372
1.09224587062142 1.32060141245414
1.08879365230343 1.32780434163839
1.08532424401767 1.33498630756914
1.08183783435616 1.34214736145473
1.07833461015146 1.34928755515033
1.07481475648945 1.35640694113948
1.07127845672197 1.36350557251596
1.06772589247962 1.37058350296585
1.06415724368442 1.37764078675011
1.06057268856252 1.38467747868728
1.05697240365692 1.39169363413656
1.05335656384016 1.39868930898125
1.04972534232698 1.40566455961237
1.04607891068699 1.41261944291265
1.04241743885732 1.41955401624078
1.03874109515522 1.42646833741595
1.03505004629067 1.43336246470266
1.03134445737897 1.44023645679586
1.02762449195324 1.44709037280624
1.02389031197698 1.45392427224592
1.02014207785651 1.46073821501434
1.01637994845346 1.46753226138441
1.01260408109714 1.4743064719889
1.00881463159696 1.48106090780714
1.00501175425472 1.48779563015195
1.00119560187693 1.49451070065673
0.997366325787054 1.50120618126294
0.993524075837724 1.50788213420769
0.989669000422889 1.51453862201162
0.985801246489934 1.52117570746702
0.981920959551747 1.52779345362615
0.978028283698728 1.5343919237898
0.974123361610759 1.54097118149606
0.970206334569108 1.5475312905093
0.966277342468289 1.55407231480941
0.962336523827865 1.56059431858119
0.958384015804192 1.56709736620395
0.954419954202109 1.57358152224141
0.950444473486568 1.58004685143164
0.946457706794207 1.58649341867736
0.942459785944861 1.59292128903629
0.938450841453015 1.59933052771183
0.934431002539194 1.60572120004381
0.930400397141288 1.61209337149949
0.926359151925819 1.61844710766472
0.922307392299143 1.6247824742353
0.918245242418584 1.6310995370085
0.914172825203508 1.63739836187473
0.910090262346329 1.64367901480945
0.905997674323445 1.64994156186518
0.90189518040612 1.65618606916369
0.897782898671282 1.6624126028884
0.893660946012268 1.66862122927686
0.889529438149492 1.67481201461347
0.885388489641046 1.6809850252223
0.881238213893242 1.68714032746006
0.877078723171067 1.69327798770927
0.872910128608588 1.69939807237154
0.868732540219271 1.70550064786098
0.864546066906241 1.71158578059778
0.860350816472472 1.71765353700195
0.856146895630894 1.72370398348712
0.851934410014449 1.72973718645458
0.847713464186062 1.73575321228735
0.843484161648541 1.74175212734448
0.839246604854422 1.74773399795539
0.835000895215724 1.75369889041438
0.830747133113641 1.75964687097528
0.826485417908168 1.76557800584617
0.82221584794765 1.77149236118431
0.817938520578257 1.77739000309104
0.8136535321534 1.78327099760697
0.80936097804306 1.78913541070714
0.805060952643064 1.79498330829641
0.800753549384271 1.80081475620483
0.796438860741705 1.80662982018325
0.792116978243605 1.81242856589894
0.787787992480411 1.81821105893139
0.783451993113673 1.82397736476811
0.779109068884904 1.82972754880065
0.77475930762434 1.83546167632065
0.770402796259654 1.84117981251596
0.766039620824584 1.84688202246695
0.761669866467495 1.85256837114283
0.75729361745988 1.8582389233981
0.752910957204778 1.86389374396907
0.748521968245132 1.86953289747049
0.744126732272078 1.87515644839224
0.739725330133164 1.88076446109615
0.735317841840497 1.88635699981286
0.730904346578827 1.89193412863879
0.726484922713565 1.89749591153316
0.722059647798726 1.90304241231513
0.717628598584808 1.90857369466098
0.71319185102661 1.91408982210141
0.708749480290977 1.91959085801886
0.704301560764475 1.92507686564496
0.69984816606101 1.93054790805802
0.69538936902938 1.93600404818058
0.690925241760749 1.94144534877706
0.68645585559607 1.94687187245147
0.68198128113344 1.95228368164519
0.677501588235387 1.95768083863477
0.673016846036093 1.96306340552989
0.66852712294856 1.96843144427127
0.664032486671703 1.97378501662877
0.659533004197389 1.97912418419939
0.655028741817406 1.98444900840551
0.650519765130378 1.98975955049303
0.646006139048608 1.99505587152969
0.641487927804868 2.00033803240335
0.636965194959122 2.00560609382041
0.632438003405197 2.0108601163042
0.627906415377379 2.0161001601935
0.623370492456966 2.02132628564109
0.618830295578746 2.0265385526123
0.614285885037429 2.03173702088367
0.609737320494008 2.03692175004164
0.605184660982074 2.04209279948132
0.60062796491406 2.04725022840522
0.596067290087441 2.05239409582211
0.591502693690861 2.05752446054592
0.586934232310222 2.06264138119462
0.582361961934697 2.06774491618922
0.577785937962703 2.07283512375278
0.57320621520781 2.07791206190942
0.568622847904592 2.08297578848346
0.564035889714438 2.08802636109855
0.559445393731282 2.0930638371768
0.554851412487317 2.09808827393805
0.550253997958611 2.10309972839906
0.545653201570708 2.10809825737285
0.541049074204154 2.11308391746799
0.536441666199979 2.11805676508797
0.531831027365124 2.12301685643059
0.527217206977816 2.12796424748739
0.522600253792896 2.13289899404311
0.517980216047095 2.13782115167518
0.51335714146425 2.14273077575326
0.508731077260487 2.14762792143879
0.504102070149341 2.15251264368456
0.49947016634683 2.15738499723436
0.494835411576483 2.16224503662261
0.490197851074318 2.16709281617403
0.485557529593772 2.17192839000336
0.480914491410581 2.17675181201509
0.476268780327618 2.18156313590322
0.471620439679676 2.18636241515101
0.466969512338217 2.19114970303087
0.46231604071606 2.19592505260411
0.457660066772037 2.20068851672087
0.453001632015592 2.20544014801996
0.448340777511345 2.21017999892879
0.443677543883602 2.2149081216633
0.439011971320834 2.21962456822792
0.434344099580095 2.22432939041554
0.429673967991411 2.22902263980749
0.425001615462117 2.23370436777362
0.420327080481163 2.23837462547226
0.415650401123358 2.24303346385035
0.410971615053594 2.24768093364347
0.406290759531011 2.25231708537598
0.401607871413133 2.25694196936111
0.396922987159955 2.2615556357011
0.392236142837997 2.26615813428737
0.387547374124307 2.27074951480068
0.382856716310438 2.27532982671131
0.378164204306375 2.27989911927929
0.373469872644428 2.28445744155459
0.368773755483082 2.2890048423774
0.364075886610816 2.29354137037835
0.359376299449877 2.29806707397878
0.35467502706002 2.30258200139103
0.349972102142209 2.30708620061874
0.345267557042285 2.31157971945717
0.340561423754587 2.31606260549349
0.335853733925552 2.32053490610716
0.331144518857268 2.32499666847026
0.326433809510994 2.32944793954785
0.321721636510646 2.33388876609835
0.317008030146246 2.33831919467396
0.312293020377339 2.34273927162097
0.307576636836375 2.3471490430803
0.302858908832058 2.3515485549878
0.298139865352653 2.35593785307477
0.293419535069275 2.36031698286834
0.288697946339131 2.36468598969197
0.283975127208739 2.3690449186659
0.279251105417104 2.37339381470761
0.274525908398877 2.37773272253231
0.269799563287468 2.38206168665344
0.265072096918134 2.38638075138314
0.260343535831035 2.39068996083282
0.25561390627426 2.3949893589136
0.250883234206822 2.39927898933689
0.246151545301621 2.40355889561491
0.24141886494838 2.40782912106123
0.236685218256546 2.41208970879129
0.231950630058168 2.416340701723
0.227215124910747 2.42058214257727
0.222478727100043 2.42481407387862
0.217741460642875 2.42903653795568
0.213003349289872 2.43324957694185
0.208264416528211 2.43745323277584
0.203524685584322 2.44164754720228
0.198784179426561 2.44583256177232
0.194042920767864 2.45000831784423
0.189300932068366 2.45417485658401
0.184558235538004 2.45833221896599
0.179814853139078 2.4624804457735
0.175070806588805 2.46661957759944
0.170326117361826 2.47074965484692
0.165580806692709 2.47487071772992
0.160834895578408 2.47898280627391
0.156088404780711 2.48308596031647
0.151341354828649 2.487180219508
0.146593766020899 2.49126562331228
0.141845658428141 2.49534221100721
0.137097051895412 2.49941002168541
0.132347966044414 2.50346909425489
0.127598420275826 2.50751946743975
0.122848433771561 2.51156117978078
0.118098025497024 2.51559426963619
0.11334721420334 2.51961877518226
0.108596018429552 2.52363473441399
0.103844456504808 2.52764218514581
0.0990925465505164 2.53164116501225
0.0943403064824841 2.53563171146862
0.0895877540130321 2.53961386179169
0.0848349066530905 2.54358765308037
0.0800817817142683 2.54755312225642
0.0753283963109046 2.55151030606511
0.0705747673620998 2.55545924107592
0.0658209115937263 2.55939996368326
0.0610668455404142 2.56333251010712
0.0563125855475202 2.56725691639378
0.0515581477730778 2.57117321841654
0.0468035481897253 2.57508145187637
0.0420488025866133 2.57898165230261
0.0372939265712922 2.58287385505371
0.0325389355715862 2.5867580953179
0.0277838448374415 2.5906344081139
0.0230286694427573 2.5945028282916
0.0182734242871994 2.5983633905328
0.0135181240979951 2.60221612935188
0.00876278343171011 2.60606107909651
0.00400741667600202 2.60989827394838
-0.000747961948633691 2.61372774792387
-0.00550333838714812 2.61754953487474
-0.0102586987482285 2.62136366848889
-0.0150140293026155 2.62517018229102
-0.0197693164814325 2.62896910964334
-0.0245245468745323 2.63276048374628
-0.0292797072288626 2.6365443376392
-0.0340347844468467 2.64032070420106
-0.0387897655847793 2.64408961615118
-0.0435446378512456 2.64785110604988
-0.0482993886055478 2.65160520629921
-0.0530540053561503 2.65535194914366
-0.0578084757591466 2.65909136667085
-0.0625627876167345 2.66282349081222
-0.0673169288757109 2.66654835334375
-0.0720708876259781 2.67026598588664
-0.0768246520990745 2.67397641990802
-0.0815782106667073 2.67767968672162
-0.0863315518393113 2.68137581748851
-0.0910846642646164 2.68506484321776
-0.0958375367262319 2.68874679476713
-0.100590158142246 2.6924217028438
-0.105342517563838 2.69608959800503
-0.110094604173903 2.69975051065883
-0.114846407285696 2.70340447106472
-0.119597916341488 2.70705150933432
-0.124349120911232 2.71069165543214
-0.129100010691244 2.71432493917619
-0.133850575502902 2.71795139023867
-0.138600805291356 2.7215710381467
-0.143350690124247 2.72518391228295
-0.148100220190446 2.72879004188635
-0.152849385798798 2.73238945605274
-0.157598177376889 2.73598218373557
-0.162346585469815 2.73956825374658
-0.167094600738972 2.74314769475643
-0.171842213960853 2.74672053529542
-0.17658941602586 2.75028680375413
-0.181336197937125 2.7538465283841
-0.18608255080935 2.7573997372985
-0.190828465867651 2.76094645847275
-0.195573934446418 2.76448671974526
-0.200318947988185 2.76802054881803
-0.205063498042514 2.77154797325733
-0.209807576264887 2.77506902049433
-0.214551174415612 2.77858371782582
-0.21929428435874 2.78209209241478
-0.22403689806099 2.7855941712911
-0.228779007590689 2.78908998135217
-0.233520605116722 2.79257954936358
-0.23826168290749 2.79606290195974
-0.24300223332988 2.79954006564449
-0.24774224884825 2.80301106679181
-0.252481722023414 2.80647593164642
-0.257220645511651 2.80993468632438
-0.261959012063713 2.81338735681381
-0.266696814523843 2.81683396897544
-0.271434045828816 2.82027454854329
-0.276170699006974 2.82370912112528
-0.280906767177282 2.82713771220384
-0.285642243548384 2.83056034713657
-0.290377121417678 2.83397705115684
-0.295111394170398 2.8373878493744
-0.299845055278697 2.840792766776
-0.304578098300755 2.84419182822603
-0.309310516879877 2.84758505846711
-0.31404230474362 2.85097248212068
-0.318773455702914 2.85435412368765
-0.323503963651197 2.857730007549
-0.328233822563561 2.86110015796632
-0.332963026495905 2.8644645990825
-0.337691569584095 2.86782335492229
-0.342419446043133 2.87117644939285
-0.347146650166338 2.87452390628443
-0.351873176324531 2.87786574927089
-0.356599018965231 2.88120200191033
-0.361324172611858 2.88453268764567
-0.366048631862944 2.88785782980521
-0.370772391391349 2.89117745160323
-0.375495445943498 2.89449157614058
-0.380217790338604 2.89780022640524
-0.384939419467919 2.90110342527289
-0.389660328293984 2.90440119550751
-0.394380511849884 2.90769355976192
-0.399099965238513 2.91098054057836
-0.403818683631854 2.91426216038905
-0.408536662270254 2.91753844151678
-0.41325389646171 2.92080940617541
-0.417970381581173 2.9240750764705
-0.42268611306984 2.92733547439981
-0.42740108643447 2.93059062185389
-0.432115297246699 2.93384054061658
-0.436828741142361 2.93708525236564
-0.441541413820823 2.94032477867321
-0.446253311044317 2.9435591410064
-0.450964428637286 2.94678836072785
-0.455674762485736 2.95001245909619
-0.460384308536592 2.95323145726668
-0.465093062797056 2.95644537629165
-0.469801021333988 2.9596542371211
-0.474508180273272 2.96285806060318
-0.479214535799204 2.96605686748475
-0.483920084153882 2.96925067841188
-0.488624821636595 2.97243951393041
-0.493328744603233 2.9756233944864
-0.498031849465686 2.97880234042673
-0.502734132691262 2.98197637199955
-0.507435590802104 2.98514550935482
-0.512136220374618 2.98830977254482
-0.516836018038904 2.99146918152465
-0.521534980478186 2.99462375615274
-0.526233104428262 2.99777351619135
-0.530930386676951 3.00091848130706
-0.535626824063543 3.00405867107129
-0.54032241347826 3.00719410496078
-0.545017151861723 3.01032480235809
-0.549711036204418 3.01345078255209
-0.554404063546174 3.01657206473842
-0.559096230975642 3.01968866802003
-0.563787535629785 3.02280061140764
-0.56847797469336 3.02590791382018
-0.573167545398429 3.02901059408534
-0.577856245023845 3.03210867093999
-0.582544070894766 3.03520216303069
-0.587231020382168 3.03829108891415
-0.591917090902358 3.04137546705768
-0.596602279916494 3.04445531583968
-0.601286584930115 3.04753065355013
-0.60597000349267 3.05060149839097
-0.610652533197052 3.05366786847666
-0.615334171679141 3.05672978183456
-0.620014916617345 3.05978725640544
-0.624694765732155 3.06284031004389
-0.629373716785695 3.06588896051881
-0.634051767581279 3.06893322551382
-0.638728915962981 3.07197312262775
-0.64340515981519 3.07500866937505
-0.648080497062198 3.07803988318624
-0.65275492566776 3.08106678140836
-0.657428443634688 3.08408938130541
-0.662101049004424 3.08710770005877
-0.666772739856634 3.09012175476764
-0.671443514308804 3.09313156244946
-0.676113370515831 3.09613714004039
-0.680782306669625 3.09913850439565
-0.68545032099872 3.10213567229003
-0.690117411767873 3.10512866041825
-0.694783577277686 3.10811748539543
-0.699448815864216 3.11110216375745
-0.704113125898602 3.11408271196143
-0.708776505786684 3.11705914638611
-0.713438953968634 3.12003148333223
-0.718100468918585 3.12299973902303
-0.722761049144272 3.12596392960454
-0.727420693186666 3.12892407114611
-0.732079399619621 3.13188017964069
-0.736737167049518 3.13483227100534
-0.741393994114914 3.13778036108154
-0.7460498794862 3.14072446563566
-0.750704821865252 3.14366460035929
-0.7553588199851 3.1466007808697
-0.76001187260958 3.14953302271016
-0.764663978533014 3.15246134135039
-0.769315136579871 3.15538575218689
-0.773965345604447 3.1583062705434
-0.778614604490537 3.16122291167119
-0.78326291215112 3.1641356907495
-0.787910267528042 3.16704462288594
-0.7925566695917 3.16994972311678
-0.797202117340731 3.17285100640741
-0.801846609801713 3.17574848765268
-0.806490146028852 3.17864218167725
-0.811132725103687 3.18153210323599
-0.815774346134787 3.18441826701433
-0.820415008257464 3.18730068762864
-0.825054710633472 3.19017937962657
-0.829693452450724 3.19305435748743
-0.834331232923005 3.19592563562253
-0.838968051289687 3.19879322837557
-0.843603906815451 3.20165715002295
-0.848238798790009 3.20451741477416
-0.852872726527826 3.20737403677211
-0.857505689367851 3.21022703009349
-0.862137686673249 3.21307640874913
-0.866768717831131 3.21592218668429
-0.871398782252294 3.21876437777908
-0.876027879370952 3.22160299584876
-0.880656008644488 3.22443805464406
-0.88528316955319 3.22726956785158
-0.889909361600002 3.23009754909405
-0.894534584310268 3.23292201193073
-0.899158837231489 3.23574296985773
-0.903782119933073 3.23856043630828
-0.908404432006094 3.24137442465315
-0.91302577306305 3.24418494820092
-0.917646142737623 3.24699202019831
-0.922265540684445 3.24979565383053
-0.926883966578862 3.25259586222157
-0.931501420116704 3.25539265843454
-0.936117901014054 3.258186055472
-0.940733409007024 3.26097606627623
-0.945347943851527 3.26376270372959
-0.949961505323055 3.26654598065484
-0.95457409321646 3.2693259098154
-0.959185707345737 3.2721025039157
-0.963796347543805 3.27487577560149
-0.968406013662295 3.27764573746011
-0.973014705571338 3.28041240202086
-0.977622423159356 3.28317578175522
-0.982229166332856 3.28593588907722
-0.98683493501622 3.28869273634371
-0.991439729151507 3.29144633585467
-0.996043548698248 3.29419669985348
-1.00064639363325 3.29694384052726
-1.0052482639504 3.29968777000711
-1.00984915966046 3.30242850036845
-1.01444908079088 3.30516604363129
-1.01904802738561 3.30790041176051
-1.02364599950492 3.31063161666616
-1.02824299722518 3.31335967020373
-1.03283902063871 3.31608458417446
-1.03743406985356 3.3188063703256
-1.04202814499338 3.3215250403507
-1.04662124619717 3.32424060588988
-1.05121337361917 3.32695307853013
-1.05580452742865 3.32966246980554
-1.06039470780972 3.33236879119764
-1.0649839149612 3.33507205413563
-1.06957214909641 3.33777226999663
-1.074159410443 3.34046945010602
-1.07874569924283 3.34316360573764
-1.08333101575174 3.3458547481141
-1.08791536023943 3.34854288840704
-1.09249873298928 3.35122803773735
-1.0970811342982 3.35391020717551
-1.10166256447644 3.35658940774177
-1.10624302384747 3.35926565040649
-1.11082251274781 3.36193894609032
-1.11540103152684 3.36460930566451
-1.11997858054673 3.36727673995116
-1.12455516018219 3.36994125972345
-1.12913077082038 3.3726028757059
-1.13370541286077 3.37526159857465
-1.13827908671493 3.37791743895766
-1.14285179280645 3.38057040743502
-1.14742353157077 3.38322051453914
-1.15199430345502 3.38586777075502
-1.15656410891791 3.3885121865205
-1.16113294842955 3.39115377222649
-1.16570082247137 3.39379253821723
-1.17026773153593 3.3964284947905
-1.17483367612679 3.3990616521979
-1.17939865675841 3.40169202064506
-1.18396267395598 3.40431961029186
-1.1885257282553 3.40694443125272
-1.19308782020266 3.40956649359677
-1.1976489503547 3.41218580734813
-1.20220911927829 3.41480238248614
-1.20676832755038 3.41741622894553
-1.2113265757579 3.42002735661674
-1.21588386449763 3.42263577534608
-1.22044019437607 3.42524149493596
-1.22499556600933 3.42784452514516
-1.229549980023 3.43044487568902
-1.23410343705203 3.43304255623965
-1.2386559377406 3.43563757642618
-1.24320748274204 3.43822994583498
-1.24775807271869 3.44081967400983
-1.25230770834177 3.44340677045223
-1.2568563902913 3.44599124462151
-1.26140411925596 3.44857310593513
-1.26595089593299 3.45115236376884
-1.27049672102809 3.45372902745692
-1.2750415952553 3.45630310629239
-1.27958551933687 3.4588746095272
-1.28412849400322 3.46144354637247
-1.28867051999274 3.46400992599867
-1.29321159805176 3.46657375753585
-1.29775172893444 3.46913505007382
-1.30229091340262 3.47169381266237
-1.30682915222575 3.4742500543115
-1.3113664461808 3.47680378399155
-1.31590279605215 3.47935501063349
-1.32043820263148 3.48190374312904
-1.32497266671767 3.48444999033093
-1.32950618911674 3.48699376105306
-1.33403877064171 3.48953506407072
-1.33857041211254 3.49207390812076
-1.34310111435601 3.49461030190181
-1.34763087820564 3.49714425407447
-1.35215970450159 3.49967577326148
-1.35668759409059 3.50220486804794
-1.36121454782583 3.50473154698148
-1.36574056656686 3.50725581857247
-1.37026565117956 3.50977769129418
-1.37478980253595 3.51229717358298
-1.37931302151423 3.51481427383855
-1.38383530899858 3.51732900042403
-1.38835666587914 3.51984136166621
-1.39287709305192 3.52235136585574
-1.39739659141869 3.52485902124727
-1.40191516188694 3.52736433605967
-1.40643280536975 3.5298673184762
-1.41094952278574 3.53236797664466
-1.41546531505899 3.53486631867762
-1.41998018311896 3.53736235265254
-1.42449412790039 3.53985608661199
-1.42900715034326 3.54234752856382
-1.43351925139266 3.54483668648129
-1.4380304319988 3.54732356830331
-1.44254069311683 3.54980818193457
-1.44705003570686 3.55229053524571
-1.45155846073381 3.55477063607351
-1.4560659691674 3.55724849222105
-1.46057256198203 3.55972411145788
-1.46507824015675 3.56219750152018
-1.46958300467515 3.56466867011093
-1.47408685652532 3.5671376249001
-1.47858979669976 3.56960437352478
-1.48309182619534 3.57206892358934
-1.4875929460132 3.57453128266563
-1.49209315715868 3.57699145829313
-1.49659246064131 3.57944945797909
-1.50109085747468 3.5819052891987
-1.50558834867641 3.58435895939526
-1.51008493526805 3.58681047598033
-1.51458061827508 3.5892598463339
-1.51907539872678 3.59170707780452
-1.52356927765622 3.59415217770949
-1.52806225610016 3.59659515333498
-1.532554335099 3.5990360119362
-1.53704551569673 3.60147476073758
-1.54153579894088 3.60391140693287
-1.54602518588241 3.60634595768534
-1.55051367757572 3.60877842012789
-1.55500127507853 3.61120880136325
-1.55948797945187 3.61363710846406
-1.56397379175999 3.61606334847309
-1.56845871307034 3.61848752840334
-1.57294274445346 3.6209096552382
-1.57742588698297 3.62332973593162
-1.58190814173552 3.62574777740821
-1.58638950979069 3.62816378656342
-1.59086999223098 3.63057777026366
-1.59534959014175 3.63298973534646
-1.59982830461113 3.63539968862061
-1.60430613673003 3.6378076368663
-1.60878308759203 3.64021358683525
-1.61325915829338 3.64261754525085
-1.61773434993292 3.64501951880833
-1.62220866361201 3.64741951417486
-1.62668210043454 3.6498175379897
-1.63115466150684 3.65221359686434
-1.63562634793763 3.65460769738264
-1.64009716083798 3.65699984610096
-1.64456710132129 3.65939004954829
-1.64903617050318 3.6617783142264
-1.65350436950152 3.66416464660993
-1.65797169943633 3.66654905314659
-1.66243816142975 3.66893154025723
-1.66690375660599 3.67131211433602
-1.67136848609132 3.67369078175053
-1.67583235101396 3.67606754884189
-1.68029535250411 3.67844242192494
-1.68475749169385 3.6808154072883
-1.68921876971713 3.68318651119454
-1.69367918770971 3.68555573988031
-1.69813874680915 3.68792309955642
-1.70259744815471 3.69028859640804
-1.70705529288737 3.69265223659474
-1.71151228214975 3.69501402625069
-1.7159684170861 3.69737397148472
-1.72042369884223 3.6997320783805
-1.72487812856549 3.7020883529966
-1.72933170740473 3.70444280136667
-1.73378443651026 3.70679542949953
-1.73823631703382 3.70914624337929
-1.7426873501285 3.71149524896547
-1.74713753694878 3.71384245219315
-1.75158687865042 3.71618785897301
-1.75603537639046 3.71853147519156
-1.76048303132721 3.72087330671114
-1.76492984462012 3.72321335937012
-1.76937581742988 3.72555163898299
-1.77382095091824 3.72788815134045
-1.77826524624812 3.73022290220957
-1.78270870458345 3.73255589733385
-1.78715132708921 3.7348871424334
-1.79159311493139 3.73721664320497
-1.79603406927693 3.73954440532214
-1.80047419129371 3.74187043443539
-1.80491348215051 3.74419473617222
-1.80935194301696 3.74651731613723
-1.81378957506355 3.7488381799123
-1.81822637946158 3.75115733305662
-1.8226623573831 3.75347478110687
-1.82709751000092 3.75579052957725
-1.83153183848857 3.75810458395967
-1.83596534402024 3.76041694972378
-1.8403980277708 3.76272763231713
-1.84482989091575 3.76503663716526
-1.84926093463115 3.7673439696718
-1.85369116009367 3.76964963521856
-1.85812056848049 3.77195363916567
-1.86254916096932 3.77425598685164
-1.86697693873835 3.7765566835935
-1.87140390296622 3.7788557346869
-1.875830054832 3.78115314540617
-1.88025539551518 3.78344892100446
-1.88467992619562 3.78574306671383
-1.88910364805351 3.78803558774537
-1.89352656226939 3.79032648928924
-1.89794867002409 3.79261577651483
-1.9023699724987 3.79490345457084
-1.90679047087459 3.79718952858537
-1.91121016633333 3.799474003666
-1.91562906005669 3.80175688489994
-1.92004715322663 3.80403817735408
-1.92446444702525 3.80631788607509
-1.92888094263478 3.80859601608953
-1.93329664123755 3.81087257240395
-1.93771154401598 3.81314756000495
-1.94212565215254 3.81542098385933
-1.94653896682974 3.81769284891411
-1.9509514892301 3.8199631600967
-1.95536322053615 3.82223192231493
-1.95977416193035 3.82449914045717
-1.96418431459514 3.82676481939243
-1.96859367971288 3.82902896397043
-1.97300225846583 3.8312915790217
-1.97741005203613 3.83355266935766
-1.9818170616058 3.83581223977072
-1.98622328835667 3.83807029503438
-1.99062873347044 3.84032683990329
-1.99503339812857 3.84258187911337
-1.99943728351232 3.84483541738185
-2.00384039080272 3.84708745940741
-2.00824272118054 3.84933800987025
-2.01264427582627 3.85158707343213
-2.0170450559201 3.85383465473655
-2.02144506264192 3.85608075840874
-2.0258442971713 3.85832538905579
-2.03024276068742 3.86056855126674
-2.03464045436914 3.86281024961265
-2.03903737939491 3.86505048864668
-2.04343353694278 3.86728927290419
-2.04782892819038 3.86952660690279
-2.0522235543149 3.87176249514247
-2.05661741649309 3.87399694210564
-2.06101051590121 3.87622995225723
-2.06540285371505 3.87846153004475
-2.06979443110988 3.88069167989842
-2.07418524926046 3.8829204062312
-2.07857530934102 3.88514771343887
-2.08296461252522 3.88737360590015
-2.08735315998616 3.88959808797676
-2.09174095289637 3.89182116401346
-2.09612799242777 3.89404283833818
-2.10051427975166 3.89626311526209
-2.10489981603872 3.89848199907964
-2.10928460245898 3.90069949406868
-2.11366864018184 3.90291560449052
-2.11805193037599 3.90513033458997
-2.12243447420945 3.9073436885955
-2.12681627284954 3.90955567071922
-2.13119732746288 3.91176628515703
-2.13557763921533 3.91397553608863
-2.13995720927205 3.91618342767767
-2.1443360387974 3.91838996407174
-2.148714128955 3.9205951494025
-2.1530914809077 3.92279898778575
-2.15746809581753 3.92500148332147
-2.16184397484572 3.9272026400939
-2.16621911915268 3.92940246217166
-2.17059352989802 3.93160095360775
-2.17496720824045 3.93379811843966
-2.17934015533787 3.93599396068944
-2.1837123723473 3.93818848436378
-2.18808386042488 3.94038169345403
-2.19245462072584 3.94257359193634
-2.19682465440454 3.94476418377166
-2.2011939626144 3.94695347290587
-2.20556254650793 3.9491414632698
-2.20993040723671 3.95132815877934
-2.21429754595134 3.95351356333545
-2.2186639638015 3.95569768082431
-2.22302966193589 3.9578805151173
-2.22739464150221 3.96006207007113
-2.2317589036472 3.96224234952786
-2.23612244951658 3.96442135731502
-2.24048528025508 3.96659909724562
-2.24484739700639 3.96877557311825
-2.24920880091318 3.97095078871713
-2.25356949311708 3.97312474781218
-2.25792947475867 3.97529745415909
-2.26228874697748 3.97746891149937
-2.26664731091196 3.97963912356042
-2.2710051676995 3.98180809405559
-2.27536231847637 3.98397582668427
-2.27971876437779 3.9861423251319
-2.28407450653785 3.98830759307009
-2.28842954608953 3.99047163415662
-2.29278388416469 3.99263445203557
-2.29713752189407 3.99479605033733
-2.30149046040725 3.99695643267867
-2.30584270083269 3.99911560266283
-2.31019424429769 4.00127356387954
-2.31454509192837 4.00343031990511
-2.31889524484969 4.00558587430248
-2.32324470418545 4.00774023062127
-2.32759347105824 4.00989339239786
-2.33194154658947 4.01204536315541
-2.33628893189934 4.01419614640399
-2.34063562810685 4.01634574564055
-2.34498163632979 4.01849416434905
-2.3493269576847 4.02064140600047
-2.35367159328693 4.0227874740529
-2.35801554425057 4.02493237195158
-2.36235881168847 4.02707610312895
-2.36670139671223 4.02921867100475
-2.37104330043219 4.03136007898599
-2.37538452395744 4.03350033046712
-2.37972506839578 4.03563942882997
-2.38406493485376 4.0377773774439
-2.38840412443663 4.0399141796658
-2.39274263824835 4.04204983884016
-2.39708047739159 4.04418435829912
-2.40141764296773 4.04631774136255
-2.40575413607683 4.04844999133806
-2.41008995781763 4.05058111152109
-2.41442510928759 4.05271110519494
-2.41875959158279 4.05483997563085
-2.42309340579804 4.05696772608804
-2.42742655302677 4.05909435981372
-2.43175903436109 4.06121988004324
-2.43609085089176 4.06334429000003
-2.44042200370821 4.06546759289574
-2.44475249389847 4.06758979193025
-2.44908232254926 4.06971089029173
-2.4534114907459 4.07183089115668
-2.45773999957235 4.07394979769
-2.4620678501112 4.07606761304503
-2.46639504344366 4.07818434036361
-2.47072158064955 4.0802999827761
-2.47504746280729 4.08241454340148
-2.47937269099394 4.08452802534735
-2.48369726628514 4.08664043171001
-2.48802118975512 4.0887517655745
-2.49234446247671 4.09086203001465
-2.49666708552136 4.09297122809313
-2.50098905995906 4.09507936286148
-2.5053103868584 4.0971864373602
-2.50963106728655 4.09929245461874
-2.51395110230927 4.10139741765562
-2.51827049299085 4.10350132947839
-2.52258924039418 4.10560419308377
-2.52690734558071 4.10770601145763
-2.53122480961042 4.10980678757505
-2.53554163354188 4.11190652440038
-2.53985781843219 4.11400522488729
-2.54417336533701 4.11610289197881
-2.54848827531055 4.11819952860735
-2.55280254940554 4.12029513769479
-2.55711618867326 4.12238972215249
-2.56142919416355 4.12448328488136
-2.56574156692474 4.12657582877189
-2.57005330800372 4.12866735670419
-2.57436441844589 4.13075787154805
-2.57867489929519 4.13284737616299
-2.58298475159407 4.13493587339826
-2.58729397638349 4.13702336609295
-2.59160257470295 4.13910985707597
-2.59591054759043 4.14119534916613
-2.60021789608246 4.1432798451722
-2.60452462121404 4.14536334789288
-2.6088307240187 4.14744586011694
-2.61313620552846 4.14952738462318
-2.61744106677384 4.15160792418053
-2.62174530878388 4.15368748154804
-2.62604893258608 4.15576605947497
-2.63035193920647 4.15784366070081
-2.63465432966954 4.15992028795531
-2.6389561049983 4.16199594395856
-2.64325726621421 4.16407063142098
-2.64755781433725 4.1661443530434
-2.65185775038587 4.16821711151708
-2.65615707537701 4.17028890952377
-2.66045579032606 4.17235974973571
-2.66475389624693 4.17442963481574
-2.66905139415197 4.17649856741726
-2.67334828505204 4.17856655018433
-2.67764456995644 4.18063358575167
-2.68194024987296 4.18269967674474
-2.68623532580786 4.18476482577974
-2.69052979876585 4.18682903546366
-2.69482366975014 4.18889230839434
-2.69911693976238 4.19095464716048
-2.70340960980268 4.19301605434169
-2.70770168086963 4.19507653250853
-2.71199315396028 4.19713608422256
-2.71628403007013 4.19919471203634
-2.72057431019314 4.20125241849353
-2.72486399532175 4.20330920612883
-2.72915308644682 4.20536507746815
-2.7334415845577 4.20742003502851
-2.73772949064218 4.20947408131818
-2.74201680568649 4.21152721883666
-2.74630353067535 4.21357945007475
-2.75058966659189 4.21563077751455
-2.75487521441772 4.21768120362954
-2.7591601751329 4.21973073088457
-2.76344454971592 4.22177936173594
-2.76772833914373 4.2238270986314
-2.77201154439174 4.22587394401021
-2.77629416643378 4.22791990030315
-2.78057620624216 4.2299649699326
-2.78485766478762 4.23200915531252
-2.78913854303933 4.23405245884851
-2.79341884196494 4.23609488293787
-2.79769856253051 4.23813642996959
-2.80197770570057 4.2401771023244
-2.80625627243809 4.24221690237483
-2.81053426370447 4.2442558324852
-2.81481168045956 4.24629389501169
-2.81908852366167 4.24833109230235
-2.82336479426753 4.25036742669717
-2.82764049323232 4.25240290052805
-2.83191562150966 4.2544375161189
-2.83619018005163 4.25647127578562
-2.84046416980872 4.25850418183618
-2.84473759172989 4.26053623657061
-2.84901044676253 4.26256744228106
-2.85328273585248 4.26459780125182
-2.857554459944 4.26662731575937
-2.86182561997983 4.26865598807238
-2.86609621690112 4.27068382045177
-2.87036625164746 4.27271081515073
-2.87463572515691 4.27473697441477
-2.87890463836596 4.27676230048171
-2.88317299220952 4.27878679558175
-2.88744078762098 4.28081046193748
-2.89170802553214 4.28283330176395
-2.89597470687328 4.28485531726862
-2.90024083257308 4.28687651065149
-2.90450640355869 4.28889688410505
-2.90877142075571 4.29091643981435
-2.91303588508816 4.29293517995703
-2.91729979747854 4.29495310670334
-2.92156315884775 4.29697022221617
-2.92582597011517 4.29898652865109
-2.93008823219862 4.30100202815637
-2.93434994601437 4.30301672287299
-2.93861111247711 4.30503061493474
-2.94287173250001 4.30704370646815
-2.94713180699468 4.30905599959261
-2.95139133687117 4.31106749642034
-2.95565032303798 4.31307819905644
-2.95990876640208 4.31508810959892
-2.96416666786887 4.31709723013874
-2.9684240283422 4.31910556275979
-2.97268084872438 4.321113109539
-2.97693712991618 4.32311987254627
-2.98119287281682 4.3251258538446
-2.98544807832396 4.32713105549003
-2.98970274733373 4.32913547953173
-2.99395688074072 4.33113912801198
-2.99821047943796 4.33314200296625
-3.00246354431695 4.33514410642318
-3.00671607626764 4.33714544040462
-3.01096807617846 4.33914600692568
-3.01521954493627 4.34114580799474
-3.01947048342642 4.34314484561345
-3.0237208925327 4.34514312177683
-3.02797077313738 4.34714063847322
-3.03222012612119 4.34913739768433
-3.03646895236331 4.3511334013853
-3.0407172527414 4.35312865154469
-3.0449650281316 4.35512315012451
-3.0492122794085 4.35711689908027
-3.05345900744516 4.35910990036097
-3.05770521311311 4.36110215590915
-3.06195089728238 4.36309366766092
-3.06619606082142 4.36508443754598
-3.07044070459721 4.36707446748761
-3.07468482947517 4.36906375940277
-3.0789284363192 4.37105231520206
-3.08317152599169 4.37304013678976
-3.0874140993535 4.37502722606389
-3.09165615726398 4.37701358491618
-3.09589770058095 4.37899921523214
-3.10013873016072 4.38098411889106
-3.10437924685807 4.38296829776605
-3.10861925152629 4.38495175372406
-3.11285874501714 4.38693448862587
-3.11709772818087 4.38891650432619
-3.12133620186622 4.3908978026736
-3.12557416692041 4.39287838551065
-3.12981162418918 4.39485825467381
-3.13404857451675 4.39683741199357
-3.13828501874581 4.3988158592944
-3.14252095771759 4.40079359839481
-3.14675639227177 4.40277063110734
-3.15099132324658 4.40474695923864
-3.15522575147872 4.40672258458944
-3.15945967780338 4.40869750895459
-3.16369310305429 4.4106717341231
-3.16792602806365 4.41264526187813
-3.1721584536622 4.41461809399704
-3.17639038067916 4.4165902322514
-3.18062180994227 4.41856167840704
-3.18485274227779 4.42053243422401
-3.18908317851047 4.42250250145667
-3.19331311946359 4.42447188185368
-3.19754256595896 4.42644057715802
-3.20177151881687 4.42840858910702
-3.20599997885618 4.43037591943238
-3.21022794689421 4.4323425698602
-3.21445542374685 4.43430854211098
-3.2186824102285 4.43627383789968
-3.22290890715208 4.43823845893569
-3.22713491532904 4.4402024069229
-3.23136043556935 4.4421656835597
-3.23558546868154 4.44412829053898
-3.23981001547265 4.4460902295482
-3.24403407674824 4.44805150226938
-3.24825765331243 4.45001211037911
-3.25248074596788 4.4519720555486
-3.25670335551577 4.4539313394437
-3.26092548275583 4.45588996372488
-3.26514712848634 4.45784793004729
-3.26936829350411 4.45980524006079
-3.27358897860451 4.46176189540992
-3.27780918458144 4.46371789773397
-3.28202891222737 4.46567324866698
-3.28624816233332 4.46762794983776
-3.29046693568884 4.4695820028699
-3.29468523308206 4.47153540938183
-3.29890305529965 4.47348817098677
-3.30312040312687 4.47544028929283
-3.30733727734749 4.47739176590297
-3.31155367874389 4.47934260241506
-3.31576960809698 4.48129280042185
-3.31998506618627 4.48324236151106
-3.3242000537898 4.48519128726533
-3.32841457168421 4.48713957926227
-3.33262862064469 4.4890872390745
-3.33684220144502 4.49103426826963
-3.34105531485756 4.49298066841029
-3.34526796165322 4.49492644105419
-3.34948014260152 4.49687158775407
-3.35369185847054 4.49881611005776
-3.35790311002696 4.5007600095082
-3.36211389803603 4.50270328764346
-3.36632422326159 4.50464594599673
-3.37053408646609 4.50658798609637
-3.37474348841053 4.50852940946591
-3.37895242985454 4.51047021762408
-3.38316091155633 4.51241041208483
-3.38736893427271 4.51434999435732
-3.39157649875908 4.51628896594599
-3.39578360576945 4.51822732835051
-3.39999025605644 4.52016508306588
-3.40419645037126 4.52210223158236
-3.40840218946372 4.52403877538557
-3.41260747408227 4.52597471595643
-3.41681230497394 4.52791005477126
-3.42101668288439 4.52984479330171
-3.42522060855789 4.53177893301486
-3.42942408273732 4.53371247537317
-3.43362710616418 4.53564542183455
-3.43782967957861 4.53757777385234
-3.44203180371934 4.53950953287534
-3.44623347932377 4.54144070034783
-3.45043470712787 4.54337127770959
-3.45463548786629 4.54530126639591
-3.45883582227228 4.54723066783761
-3.46303571107773 4.54915948346105
-3.46723515501318 4.55108771468816
-3.47143415480779 4.55301536293644
-3.47563271118936 4.554942429619
-3.47983082488434 4.55686891614455
-3.48402849661782 4.55879482391742
-3.48822572711353 4.56072015433762
-3.49242251709386 4.56264490880078
-3.49661886727983 4.56456908869824
-3.50081477839114 4.56649269541701
-3.50501025114611 4.56841573033983
-3.50920528626173 4.57033819484515
-3.51339988445367 4.57226009030716
-3.51759404643623 4.57418141809584
-3.52178777292239 4.5761021795769
-3.52598106462377 4.57802237611186
-3.53017392225069 4.57994200905805
-3.53436634651212 4.58186107976862
-3.53855833811569 4.58377958959254
-3.54274989776773 4.58569753987465
-3.54694102617323 4.58761493195564
-3.55113172403584 4.5895317671721
-3.55532199205792 4.59144804685652
-3.5595118309405 4.59336377233727
-3.56370124138327 4.59527894493869
-3.56789022408465 4.59719356598104
-3.57207877974171 4.59910763678054
-3.57626690905022 4.60102115864938
-3.58045461270465 4.60293413289575
-3.58464189139816 4.60484656082384
-3.58882874582261 4.60675844373384
-3.59301517666853 4.608669782922
-3.5972011846252 4.6105805796806
-3.60138677038055 4.61249083529798
-3.60557193462126 4.61440055105857
-3.60975667803269 4.61630972824287
-3.61394100129892 4.6182183681275
-3.61812490510272 4.6201264719852
-3.62230839012561 4.62203404108483
-3.62649145704779 4.62394107669142
-3.63067410654821 4.62584758006613
-3.6348563393045 4.62775355246633
-3.63903815599306 4.62965899514555
-3.64321955728896 4.63156390935355
-3.64740054386604 4.63346829633628
-3.65158111639686 4.63537215733596
-3.65576127555269 4.63727549359101
-3.65994102200355 4.63917830633614
-3.66412035641818 4.64108059680232
-3.66829927946408 4.64298236621682
-3.67247779180748 4.64488361580319
-3.67665589411333 4.6467843467813
-3.68083358704536 4.64868456036737
-3.68501087126601 4.65058425777392
-3.68918774743649 4.65248344020986
-3.69336421621676 4.65438210888044
-3.69754027826552 4.6562802649873
-3.70171593424023 4.65817790972848
-3.7058911847971 4.66007504429843
-3.71006603059112 4.66197166988798
-3.71424047227602 4.66386778768445
-3.71841451050429 4.66576339887156
-3.7225881459272 4.66765850462951
-3.72676137919479 4.66955310613498
-3.73093421095584 4.67144720456109
-3.73510664185794 4.67334080107751
-3.73927867254743 4.67523389685039
-3.74345030366942 4.6771264930424
-3.74762153586783 4.67901859081275
-3.75179236978532 4.68091019131721
-3.75596280606336 4.68280129570808
-3.7601328453422 4.68469190513426
-3.76430248826087 4.68658202074122
-3.76847173545719 4.68847164367102
-3.77264058756778 4.69036077506235
-3.77680904522803 4.69224941605049
-3.78097710907216 4.69413756776739
-3.78514477973316 4.69602523134161
-3.78931205784282 4.69791240789838
-3.79347894403176 4.69979909855961
-3.79764543892937 4.70168530444388
-3.80181154316386 4.70357102666646
-3.80597725736226 4.70545626633933
-3.81014258215038 4.70734102457118
-3.81430751815288 4.70922530246744
-3.81847206599322 4.71110910113027
-3.82263622629365 4.71299242165858
-3.82679999967528 4.71487526514805
-3.83096338675803 4.71675763269113
-3.83512638816062 4.71863952537706
-3.83928900450062 4.72052094429187
-3.84345123639442 4.72240189051841
-3.84761308445724 4.72428236513634
-3.85177454930314 4.72616236922215
-3.855935631545 4.72804190384919
-3.86009633179454 4.72992097008764
-3.86425665066232 4.73179956900457
-3.86841658875775 4.7336777016639
-3.87257614668907 4.73555536912646
-3.87673532506337 4.73743257244997
-3.88089412448659 4.73930931268905
-3.8850525455635 4.74118559089525
-3.88921058889776 4.74306140811706
-3.89336825509184 4.7449367653999
-3.8975255447471 4.74681166378614
-3.90168245846374 4.74868610431511
-3.90583899684082 4.75056008802314
-3.90999516047627 4.75243361594352
-3.91415094996687 4.75430668910655
-3.91830636590828 4.75617930853951
-3.92246140889503 4.75805147526674
-3.92661607952051 4.75992319030958
-3.93077037837698 4.7617944546864
-3.9349243060556 4.76366526941263
-3.93907786314637 4.76553563550077
-3.9432310502382 4.76740555396037
-3.94738386791886 4.76927502579806
-3.95153631677502 4.77114405201757
-3.95568839739222 4.77301263361974
-3.95984011035489 4.77488077160248
-3.96399145624637 4.77674846696085
-3.96814243564886 4.77861572068705
-3.97229304914348 4.78048253377038
-3.97644329731023 4.78234890719734
-3.98059318072801 4.78421484195154
-3.98474269997464 4.7860803390138
-3.9888918556268 4.78794539936209
-3.99304064826012 4.78981002397159
-3.9971890784491 4.79167421381468
-4.00133714676718 4.79353796986092
-4.00548485378669 4.79540129307713
-4.00963220007887 4.79726418442732
-4.0137791862139 4.79912664487277
-4.01792581276083 4.80098867537199
-4.02207208028768 4.80285027688074
-4.02621798936137 4.80471145035207
-4.03036354054773 4.80657219673629
-4.03450873441153 4.808432516981
-4.03865357151647 4.81029241203109
-4.04279805242517 4.81215188282876
-4.04694217769918 4.81401093031353
-4.051085947899 4.81586955542222
-4.05522936358404 4.81772775908901
-4.05937242531267 4.8195855422454
-4.06351513364218 4.82144290582026
-4.06765748912883 4.82329985073979
-4.07179949232778 4.8251563779276
-4.07594114379319 4.82701248830464
-4.08008244407813 4.82886818278927
-4.08422339373462 4.83072346229724
-4.08836399331364 4.8325783277417
-4.09250424336514 4.83443278003321
-4.096644144438 4.83628682007977
-4.10078369708008 4.8381404487868
-4.10492290183817 4.83999366705717
-4.10906175925806 4.84184647579117
-4.11320026988448 4.84369887588659
-4.11733843426113 4.84555086823865
-4.12147625293067 4.84740245374006
-4.12561372643476 4.84925363328103
-4.12975085531399 4.85110440774924
-4.13388764010796 4.85295477802987
-4.13802408135524 4.85480474500563
-4.14216017959335 4.85665430955673
-4.14629593535883 4.85850347256091
-4.15043134918717 4.86035223489345
-4.15456642161286 4.86220059742718
-4.15870115316939 4.86404856103245
-4.1628355443892 4.86589612657721
-4.16696959580375 4.86774329492696
-4.1711033079435 4.86959006694477
-4.17523668133786 4.87143644349131
-4.1793697165153 4.87328242542483
-4.18350241400322 4.8751280136012
-4.18763477432808 4.87697320887387
-4.1917667980153 4.87881801209392
-4.19589848558933 4.88066242411008
-4.20002983757362 4.88250644576868
-4.20416085449061 4.88435007791371
-4.20829153686178 4.8861933213868
-4.2124218852076 4.88803617702724
-4.21655190004756 4.88987864567199
-4.22068158190018 4.89172072815569
-4.22481093128297 4.89356242531064
-4.22893994871248 4.89540373796684
-4.23306863470427 4.89724466695199
-4.23719698977295 4.8990852130915
-4.24132501443212 4.90092537720847
-4.24545270919444 4.90276516012375
-4.24958007457157 4.90460456265589
-4.25370711107422 4.9064435856212
-4.25783381921214 4.90828222983371
-4.26196019949409 4.91012049610521
-4.26608625242789 4.91195838524526
-4.2702119785204 4.91379589806116
-4.27433737827749 4.91563303535801
-4.27846245220413 4.91746979793867
-4.28258720080428 4.91930618660379
-4.28671162458097 4.92114220215184
-4.29083572403628 4.92297784537906
-4.29495949967134 4.92481311707952
-4.29908295198634 4.9266480180451
-4.30320608148051 4.9284825490655
-4.30732888865213 4.93031671092827
-4.31145137399858 4.93215050441878
-4.31557353801625 4.93398393032025
-4.31969538120062 4.93581698941376
-4.32381690404623 4.93764968247824
-4.32793810704668 4.93948201029051
-4.33205899069465 4.94131397362524
-4.33617955548189 4.943145573255
-4.34029980189919 4.94497680995023
-4.34441973043647 4.94680768447929
-4.34853934158266 4.94863819760841
-4.35265863582583 4.95046835010177
-4.35677761365309 4.95229814272144
-4.36089627555063 4.95412757622742
-4.36501462200375 4.95595665137764
-4.36913265349682 4.95778536892797
-4.37325037051328 4.95961372963222
-4.37736777353569 4.96144173424215
-4.38148486304568 4.96326938350749
-4.38560163952397 4.96509667817593
-4.3897181034504 4.96692361899311
-4.39383425530387 4.96875020670268
-4.3979500955624 4.97057644204625
-4.40206562470311 4.97240232576344
-4.40618084320221 4.97422785859185
-4.41029575153502 4.9760530412671
-4.41441035017597 4.97787787452282
-4.41852463959859 4.97970235909064
-4.42263862027551 4.98152649570023
-4.42675229267849 4.98335028507929
-4.43086565727839 4.98517372795355
-4.4349787145452 4.98699682504679
-4.43909146494799 4.98881957708083
-4.44320390895499 4.99064198477557
-4.44731604703353 4.99246404884894
-4.45142787965005 4.99428577001695
-4.45553940727013 4.99610714899371
-4.45965063035848 4.99792818649138
-4.46376154937891 4.99974888322022
-4.46787216479439 5.00156923988859
-4.47198247706701 5.00338925720293
-4.47609248665797 5.00520893586781
-4.48020219402763 5.0070282765859
-4.48431159963549 5.00884728005799
-4.48842070394015 5.01066594698301
-4.4925295073994 5.01248427805798
-4.49663801047013 5.01430227397811
-4.5007462136084 5.01611993543672
-4.50485411726939 5.01793726312528
-4.50896172190744 5.01975425773344
-4.51306902797604 5.02157091994897
-4.51717603592784 5.02338725045784
-4.5212827462146 5.02520324994419
-4.52538915928729 5.02701891909033
-4.52949527559599 5.02883425857675
-4.53360109558995 5.03064926908214
-4.53770661971759 5.03246395128339
-4.54181184842649 5.03427830585558
-4.54591678216336 5.03609233347201
-4.55002142137412 5.03790603480419
-4.55412576650382 5.03971941052184
-4.55822981799669 5.04153246129293
-4.56233357629613 5.04334518778363
-4.56643704184471 5.04515759065838
-4.57054021508418 5.04696967057983
-4.57464309645543 5.04878142820889
-4.57874568639858 5.05059286420475
-4.58284798535288 5.05240397922481
-4.58694999375678 5.05421477392478
-4.59105171204792 5.05602524895862
-4.59515314066309 5.05783540497856
-4.59925428003829 5.05964524263513
-4.60335513060871 5.06145476257714
-4.60745569280871 5.06326396545167
-4.61155596707184 5.06507285190414
-4.61565595383086 5.06688142257825
-4.6197556535177 5.068689678116
-4.6238550665635 5.07049761915773
-4.62795419339859 5.07230524634207
-4.63205303445249 5.074112560306
-4.63615159015393 5.07591956168482
-4.64024986093084 5.07772625111217
-4.64434784721034 5.07953262922003
-4.64844554941877 5.08133869663872
-4.65254296798167 5.08314445399691
-4.65664010332379 5.08494990192165
-4.66073695586908 5.08675504103832
-4.6648335260407 5.08855987197069
-4.66892981426104 5.0903643953409
-4.67302582095168 5.09216861176946
-4.67712154653344 5.09397252187526
-4.68121699142633 5.09577612627559
-4.68531215604961 5.09757942558613
-4.68940704082174 5.09938242042096
-4.6935016461604 5.10118511139255
-4.6975959724825 5.10298749911179
-4.70169002020418 5.10478958418797
-4.70578378974079 5.10659136722883
-4.70987728150694 5.10839284884051
-4.71397049591643 5.11019402962757
-4.71806343338232 5.11199491019301
-4.7221560943169 5.11379549113829
-4.72624847913168 5.11559577306328
-4.73034058823743 5.11739575656633
-4.73443242204412 5.11919544224421
-4.73852398096101 5.12099483069218
-4.74261526539656 5.12279392250394
-4.74670627575849 5.12459271827166
-4.75079701245375 5.126391218586
-4.75488747588857 5.12818942403608
-4.7589776664684 5.1299873352095
-4.76306758459793 5.13178495269236
-4.76715723068112 5.13358227706924
-4.77124660512119 5.13537930892322
-4.77533570832058 5.13717604883589
-4.77942454068101 5.13897249738734
-4.78351310260347 5.14076865515615
-4.78760139448816 5.14256452271945
-4.7916894167346 5.14436010065286
-4.79577716974152 5.14615538953054
-4.79986465390695 5.14795038992519
-4.80395186962815 5.149745102408
-4.80803881730169 5.15153952754875
-4.81212549732336 5.15333366591573
-4.81621191008825 5.15512751807578
-4.82029805599071 5.15692108459431
-4.82438393542436 5.15871436603527
-4.82846954878211 5.16050736296117
-4.83255489645612 5.16230007593309
-4.83663997883784 5.16409250551068
-4.84072479631801 5.16588465225216
-4.84480934928662 5.16767651671434
-4.84889363813296 5.1694680994526
-4.85297766324561 5.1712594010209
-4.85706142501242 5.17305042197182
-4.86114492382053 5.1748411628565
-4.86522816005636 5.17663162422471
-4.86931113410563 5.17842180662482
-4.87339384635334 5.18021171060379
-4.8774762971838 5.18200133670721
-4.88155848698059 5.18379068547928
-4.88564041612659 5.18557975746283
-4.88972208500399 5.1873685531993
-4.89380349399427 5.18915707322879
-4.89788464347819 5.19094531809
-4.90196553383584 5.19273328832028
-4.90604616544659 5.19452098445565
-4.91012653868912 5.19630840703073
-4.91420665394143 5.19809555657883
-4.9182865115808 5.19988243363189
-4.92236611198383 5.20166903872052
-4.92644545552643 5.203455372374
-4.93052454258382 5.20524143512028
-4.93460337353052 5.20702722748595
-4.9386819487404 5.20881274999632
-4.94276026858659 5.21059800317535
-4.94683833344158 5.21238298754569
-4.95091614367716 5.21416770362868
-4.95499369966444 5.21595215194436
-4.95907100177385 5.21773633301145
-4.96314805037515 5.21952024734739
-4.96722484583741 5.22130389546831
-4.97130138852903 5.22308727788904
-4.97537767881774 5.22487039512314
-4.97945371707059 5.22665324768287
-4.98352950365398 5.22843583607923
-4.9876050389336 5.23021816082193
-4.99168032327452 5.2320002224194
-4.99575535704109 5.23378202137882
-4.99983014059705 5.23556355820609
-5.00390467430543 5.23734483340585
-5.00797895852862 5.23912584748149
-5.01205299362835 5.24090660093515
-5.01612677996568 5.24268709426772
-5.02020031790102 5.24446732797882
-5.02427360779411 5.24624730256685
-5.02834665000404 5.24802701852898
-5.03241944488926 5.24980647636113
-5.03649199280755 5.251585676558
-5.04056429411604 5.25336461961304
-5.0446363491712 5.2551433060185
-5.04870815832889 5.25692173626541
-5.05277972194427 5.25869991084357
-5.05685104037189 5.26047783024158
-5.06092211396564 5.26225549494683
-5.06499294307877 5.2640329054455
-5.06906352806388 5.26581006222257
-5.07313386927295 5.26758696576182
-5.0772039670573 5.26936361654584
-5.08127382176762 5.27114001505603
-5.08534343375396 5.27291616177261
-5.08941280336572 5.27469205717459
-5.0934819309517 5.27646770173984
-5.09755081686005 5.27824309594502
-5.10161946143826 5.28001824026563
-5.10568786503324 5.281793135176
-5.10975602799123 5.2835677811493
-5.11382395065787 5.28534217865754
-5.11789163337816 5.28711632817155
-5.12195907649646 5.28889023016102
-5.12602628035654 5.2906638850945
-5.13009324530152 5.29243729343936
-5.13415997167392 5.29421045566187
-5.13822645981561 5.2959833722271
-5.14229271006787 5.29775604359904
-5.14635872277134 5.29952847024052
-5.15042449826607 5.30130065261322
-5.15449003689148 5.30307259117772
-5.15855533898637 5.30484428639348
-5.16262040488894 5.3066157387188
-5.16668523493676 5.3083869486109
-5.17074982946682 5.31015791652588
-5.17481418881547 5.31192864291871
-5.17887831331848 5.31369912824327
-5.18294220331099 5.31546937295232
-5.18700585912755 5.31723937749754
-5.19106928110212 5.31900914232949
-5.19513246956802 5.32077866789764
-5.19919542485799 5.32254795465039
-5.20325814730418 5.32431700303503
-5.20732063723813 5.32608581349775
-5.21138289499078 5.3278543864837
-5.21544492089248 5.32962272243693
-5.21950671527298 5.3313908218004
-5.22356827846144 5.33315868501601
-5.22762961078644 5.33492631252461
-5.23169071257594 5.33669370476594
-5.23575158415733 5.33846086217873
-5.23981222585742 5.3402277852006
-5.2438726380024 5.34199447426816
-5.24793282091791 5.34376092981692
-5.25199277492899 5.34552715228138
-5.25605250036008 5.34729314209497
-5.26011199753506 5.34905889969007
-5.26417126677723 5.35082442549805
-5.26823030840929 5.35258971994921
-5.27228912275338 5.35435478347283
-5.27634771013104 5.35611961649716
-5.28040607086327 5.3578842194494
-5.28446420527046 5.35964859275576
-5.28852211367243 5.36141273684139
-5.29257979638845 5.36317665213045
-5.2966372537372 5.36494033904606
-5.3006944860368 5.36670379801035
-5.30475149360477 5.36846702944441
-5.30880827675811 5.37023003376834
-5.31286483581321 5.37199281140124
-5.31692117108593 5.3737553627612
-5.32097728289154 5.3755176882653
-5.32503317154474 5.37727978832963
-5.32908883735971 5.37904166336931
-5.33314428065001 5.38080331379844
-5.3371995017287 5.38256474003014
-5.34125450090823 5.38432594247655
-5.34530927850052 5.38608692154882
-5.34936383481694 5.38784767765714
-5.35341817016827 5.3896082112107
-5.35747228486477 5.39136852261772
-5.36152617921613 5.39312861228547
-5.3655798535315 5.39488848062024
-5.36963330811947 5.39664812802734
-5.37368654328808 5.39840755491115
-5.37773955934482 5.40016676167505
-5.38179235659664 5.4019257487215
-5.38584493534993 5.40368451645198
-5.38989729591056 5.40544306526705
-5.39394943858384 5.40720139556629
-5.39800136367453 5.40895950774834
-5.40205307148686 5.41071740221092
-5.4061045623245 5.41247507935078
-5.41015583649062 5.41423253956375
-5.41420689428782 5.41598978324473
-5.41825773601816 5.41774681078767
-5.42230836198318 5.4195036225856
-5.42635877248388 5.42126021903063
-5.43040896782073 5.42301660051394
-5.43445894829365 5.42477276742579
-5.43850871420205 5.42652872015551
-5.44255826584479 5.42828445909153
-5.44660760352022 5.43003998462136
-5.45065672752614 5.4317952971316
-5.45470563815985 5.43355039700794
-5.45875433571809 5.43530528463517
-5.46280282049711 5.43705996039717
-5.4668510927926 5.43881442467692
-5.47089915289976 5.44056867785651
-5.47494700111324 5.44232272031713
-5.4789946377272 5.44407655243907
-5.48304206303524 5.44583017460174
-5.48708927733049 5.44758358718367
-5.49113628090551 5.44933679056247
-5.49518307405239 5.45108978511492
-5.49922965706267 5.45284257121687
-5.5032760302274 5.45459514924333
-5.5073221938371 5.45634751956841
-5.51136814818178 5.45809968256536
-5.51541389355095 5.45985163860656
-5.5194594302336 5.46160338806351
-5.52350475851821 5.46335493130686
-5.52754987869276 5.46510626870639
-5.53159479104471 5.46685740063103
-5.53563949586102 5.46860832744884
-5.53968399342816 5.47035904952702
-5.54372828403208 5.47210956723193
-5.54777236795821 5.47385988092909
-5.55181624549152 5.47560999098314
-5.55585991691645 5.4773598977579
-5.55990338251694 5.47910960161633
-5.56394664257645 5.48085910292057
-5.56798969737792 5.4826084020319
-5.5720325472038 5.48435749931079
-5.57607519233606 5.48610639511684
-5.58011763305616 5.48785508980884
-5.58415986964507 5.48960358374476
-5.58820190238325 5.49135187728173
-5.59224373155071 5.49309997077606
-5.59628535742693 5.49484786458323
-5.60032678029092 5.49659555905791
-5.60436800042119 5.49834305455396
-5.60840901809577 5.5000903514244
-5.61244983359221 5.50183745002145
-5.61649044718755 5.50358435069653
-5.62053085915838 5.50533105380024
-5.62457106978077 5.50707755968238
-5.62861107933033 5.50882386869194
-5.6326508880822 5.51056998117712
-5.63669049631099 5.5123158974853
-5.64072990429089 5.51406161796309
-5.64476911229558 5.51580714295627
-5.64880812059826 5.51755247280987
-5.65284692947165 5.5192976078681
-5.65688553918802 5.52104254847439
-5.66092395001915 5.52278729497139
-5.66496216223634 5.52453184770095
-5.66900017611041 5.52627620700416
-5.67303799191174 5.52802037322132
-5.67707560991021 5.52976434669195
-5.68111303037524 5.5315081277548
-5.68515025357577 5.53325171674784
-5.6891872797803 5.53499511400828
-5.69322410925685 5.53673831987256
-5.69726074227294 5.53848133467634
-5.70129717909568 5.54022415875454
-5.70533341999168 5.54196679244129
-5.7093694652271 5.54370923606998
-5.71340531506763 5.54545148997324
-5.7174409697785 5.54719355448294
-5.72147642962449 5.54893542993019
-5.72551169486991 5.55067711664536
-5.72954676577861 5.55241861495807
-5.733581642614 5.55415992519719
-5.737616325639 5.55590104769083
-5.74165081511611 5.55764198276638
-5.74568511130735 5.55938273075048
-5.7497192144743 5.56112329196902
-5.75375312487807 5.56286366674718
-5.75778684277936 5.56460385540937
-5.76182036843836 5.5663438582793
-5.76585370211485 5.56808367567992
-5.76988684406815 5.56982330793347
-5.77391979455713 5.57156275536147
-5.77795255384022 5.57330201828468
-5.78198512217539 5.57504109702318
-5.78601749982017 5.5767799918963
-5.79004968703165 5.57851870322267
-5.79408168406647 5.58025723132018
-5.79811349118084 5.58199557650602
-5.80214510863051 5.58373373909667
-5.8061765366708 5.58547171940789
-5.81020777555659 5.58720951775474
-5.81423882554231 5.58894713445156
-5.81826968688196 5.590684569812
-5.8223003598291 5.592421824149
-5.82633084463687 5.5941588977748
-5.83036114155794 5.59589579100092
-5.83439125084457 5.59763250413822
-5.83842117274859 5.59936903749684
-5.84245090752137 5.60110539138622
-5.84648045541388 5.60284156611514
-5.85050981667664 5.60457756199166
-5.85453899155974 5.60631337932315
-5.85856798031285 5.60804901841633
-5.86259678318519 5.60978447957719
-5.86662540042558 5.61151976311106
-5.8706538322824 5.6132548693226
-5.87468207900359 5.61498979851578
-5.8787101408367 5.61672455099388
-5.88273801802882 5.61845912705952
-5.88676571082663 5.62019352701465
-5.89079321947639 5.62192775116054
-5.89482054422394 5.62366179979779
-5.89884768531469 5.62539567322635
-5.90287464299364 5.62712937174547
-5.90690141750536 5.62886289565377
-5.91092800909401 5.63059624524918
-5.91495441800333 5.632329420829
-5.91898064447665 5.63406242268984
-5.92300668875687 5.63579525112768
-5.92703255108648 5.63752790643782
-5.93105823170756 5.63926038891492
-5.93508373086177 5.640992698853
-5.93910904879038 5.6427248365454
-5.94313418573421 5.64445680228484
-5.9471591419337 5.64618859636338
-5.95118391762886 5.64792021907244
-5.95520851305931 5.6496516707028
-5.95923292846426 5.65138295154458
-5.96325716408248 5.65311406188729
-5.96728122015238 5.65484500201978
-5.97130509691193 5.65657577223027
-5.97532879459871 5.65830637280635
-5.97935231344989 5.66003680403498
-5.98337565370225 5.66176706620247
-5.98739881559214 5.66349715959453
-5.99142179935553 5.66522708449622
-5.99544460522799 5.66695684119198
-5.99946723344468 5.66868642996564
-6.00348968424037 5.67041585110037
-6.00751195784941 5.67214510487877
-6.01153405450578 5.67387419158279
-6.01555597444304 5.67560311149375
-6.01957771789438 5.6773318648924
-6.02359928509257 5.67906045205883
-6.02762067626999 5.68078887327253
-6.03164189165864 5.68251712881241
-6.03566293149011 5.68424521895672
-6.03968379599562 5.68597314398314
-6.04370448540596 5.68770090416874
-6.04772499995157 5.68942849978996
-6.05174533986248 5.69115593112267
-6.05576550536834 5.69288319844212
-6.05978549669839 5.69461030202297
-6.06380531408151 5.69633724213926
-6.06782495774619 5.69806401906447
-6.07184442792052 5.69979063307145
-6.0758637248322 5.70151708443249
-6.07988284870856 5.70324337341926
-6.08390179977656 5.70496950030285
-6.08792057826274 5.70669546535377
-6.09193918439328 5.70842126884193
-6.09595761839399 5.71014691103667
-6.09997588049028 5.71187239220672
-6.10399397090718 5.71359771262026
-6.10801188986935 5.71532287254488
-6.11202963760107 5.71704787224756
-6.11604721432624 5.71877271199475
-6.12006462026839 5.72049739205229
-6.12408185565067 5.72222191268547
-6.12809892069584 5.72394627415898
-6.1321158156263 5.72567047673696
-6.13613254066409 5.72739452068298
-6.14014909603086 5.72911840626001
-6.14416548194787 5.7308421337305
-6.14818169863605 5.73256570335631
-6.15219774631593 5.73428911539872
-6.15621362520768 5.73601237011849
-6.16022933553109 5.73773546777577
-6.16424487750559 5.7394584086302
-6.16826025135025 5.74118119294082
-6.17227545728377 5.74290382096613
-6.17629049552446 5.74462629296408
-6.18030536629029 5.74634860919207
-6.18432006979887 5.74807076990692
-6.18833460626742 5.74979277536493
-6.19234897591281 5.75151462582184
-6.19636317895156 5.75323632153284
-6.2003772155998 5.75495786275257
-6.20439108607332 5.75667924973514
-6.20840479058755 5.7584004827341
-6.21241832935755 5.76012156200246
-6.21643170259803 5.7618424877927
-6.22044491052332 5.76356326035675
-6.22445795334742 5.76528387994601
-6.22847083128397 5.76700434681134
-6.23248354454623 5.76872466120307
-6.23649609334713 5.77044482337097
-6.24050847789923 5.77216483356432
-6.24452069841474 5.77388469203184
-6.24853275510552 5.77560439902173
-6.25254464818308 5.77732395478166
-6.25655637785857 5.77904335955876
-6.26056794434279 5.78076261359967
-6.26457934784618 5.78248171715048
-6.26859058857886 5.78420067045674
-6.27260166675057 5.78591947376353
-6.27661258257071 5.78763812731536
-6.28062333624835 5.78935663135624
-6.28463392799219 5.79107498612968
-6.28864435801058 5.79279319187864
-6.29265462651155 5.7945112488456
-6.29666473370277 5.7962291572725
-6.30067467979157 5.79794691740078
-6.30468446498492 5.79966452947137
-6.30869408948947 5.80138199372468
-6.3127035535115 5.80309931040064
-6.31671285725699 5.80481647973864
-6.32072200093154 5.80653350197758
-6.32473098474042 5.80825037735585
-6.32873980888858 5.80996710611135
-6.3327484735806 5.81168368848147
-6.33675697902075 5.8134001247031
-6.34076532541294 5.81511641501264
-6.34477351296075 5.81683255964596
-6.34878154186744 5.81854855883848
-6.3527894123359 5.82026441282509
-6.35679712456873 5.82198012184021
-6.36080467876815 5.82369568611775
-6.36481207513607 5.82541110589113
-6.36881931387408 5.8271263813933
-6.3728263951834 5.8288415128567
-6.37683331926496 5.83055650051328
-6.38084008631933 5.83227134459453
-6.38484669654676 5.83398604533143
-6.38885315014717 5.83570060295449
-6.39285944732014 5.83741501769372
-6.39686558826495 5.83912928977868
-6.40087157318052 5.84084341943841
-6.40487740226546 5.84255740690152
-6.40888307571805 5.84427125239609
-6.41288859373625 5.84598495614975
-6.41689395651767 5.84769851838968
-6.42089916425964 5.84941193934253
-6.42490421715912 5.85112521923452
-6.42890911541278 5.85283835829139
-6.43291385921695 5.8545513567384
-6.43691844876764 5.85626421480035
-6.44092288426054 5.85797693270157
-6.44492716589103 5.85968951066592
-6.44893129385415 5.8614019489168
-6.45293526834463 5.86311424767714
-6.45693908955688 5.8648264071694
-6.46094275768501 5.86653842761561
-6.46494627292277 5.8682503092373
-6.46894963546364 5.86996205225556
-6.47295284550076 5.87167365689103
-6.47695590322694 5.87338512336387
-6.48095880883471 5.8750964518938
-6.48496156251626 5.87680764270008
-6.48896416446346 5.87851869600152
-6.4929666148679 5.88022961201647
-6.49696891392083 5.88194039096284
-6.50097106181319 5.88365103305808
-6.50497305873561 5.8853615385192
-6.50897490487843 5.88707190756274
-6.51297660043164 5.88878214040483
-6.51697814558496 5.89049223726111
-6.52097954052777 5.89220219834682
-6.52498078544916 5.89391202387672
-6.52898188053792 5.89562171406516
-6.5329828259825 5.89733126912601
-6.53698362197107 5.89904068927273
-6.54098426869149 5.90074997471834
-6.54498476633131 5.90245912567541
-6.54898511507778 5.90416814235607
-6.55298531511784 5.90587702497204
-6.55698536663812 5.90758577373456
-6.56098526982497 5.90929438885449
-6.56498502486443 5.91100287054222
-6.5689846319422 5.91271121900772
-6.57298409124375 5.91441943446052
-6.57698340295418 5.91612751710975
-6.58098256725833 5.91783546716408
-6.58498158434073 5.91954328483177
-6.58898045438561 5.92125097032065
-6.5929791775769 5.92295852383812
-6.59697775409824 5.92466594559116
-6.60097618413297 5.92637323578633
-6.60497446786412 5.92808039462976
-6.60897260547445 5.92978742232718
-6.61297059714639 5.93149431908387
-6.61696844306211 5.93320108510472
-6.62096614340346 5.93490772059418
-6.62496369835202 5.9366142257563
-6.62896110808905 5.93832060079471
-6.63295837279554 5.94002684591261
-6.63695549265217 5.94173296131281
-6.64095246783934 5.94343894719769
-6.64494929853716 5.94514480376924
-6.64894598492544 5.94685053122902
-6.65294252718372 5.94855612977818
-6.65693892549121 5.95026159961748
-6.66093518002688 5.95196694094725
-6.66493129096939 5.95367215396742
-6.6689272584971 5.95537723887754
-6.6729230827881 5.95708219587673
-6.67691876402019 5.9587870251637
-6.68091430237089 5.96049172693679
-6.68490969801741 5.96219630139389
-6.68890495113671 5.96390074873255
-6.69290006190544 5.96560506914987
-6.69689503049998 5.96730926284258
-6.70088985709642 5.96901333000701
-6.70488454187057 5.97071727083907
-6.70887908499795 5.97242108553431
-6.71287348665382 5.97412477428785
-6.71686774701313 5.97582833729446
-6.72086186625057 5.97753177474847
-6.72485584454054 5.97923508684385
-6.72884968205718 5.98093827377418
-6.73284337897432 5.98264133573262
-6.73683693546554 5.98434427291199
-6.74083035170412 5.98604708550468
-6.74482362786308 5.9877497737027
-6.74881676411515 5.98945233769771
-6.7528097606328 5.99115477768093
-6.7568026175882 5.99285709384325
-6.76079533515328 5.99455928637513
-6.76478791349966 5.99626135546668
-6.7687803527987 5.99796330130763
-6.7727726532215 5.9996651240873
-6.77676481493887 6.00136682399467
-6.78075683812134 6.0030684012183
-6.7847487229392 6.00476985594641
-6.78874046956244 6.00647118836684
-6.79273207816078 6.00817239866701
-6.79672354890369 6.00987348703404
-6.80071488196036 6.0115744536546
-6.80470607749969 6.01327529871504
-6.80869713569035 6.01497602240133
-6.81268805670072 6.01667662489904
-6.8166788406989 6.0183771063934
-6.82066948785274 6.02007746706927
-6.82465999832984 6.02177770711113
-6.82865037229749 6.02347782670309
-6.83264060992274 6.0251778260289
-6.83663071137239 6.02687770527196
-6.84062067681294 6.02857746461527
-6.84461050641066 6.0302771042415
-6.84860020033152 6.03197662433295
-6.85258975874127 6.03367602507154
-6.85657918180535 6.03537530663884
-6.86056846968899 6.03707446921608
-6.86455762255711 6.03877351298409
-6.8685466405744 6.04047243812338
-6.87253552390527 6.04217124481408
-6.87652427271388 6.04386993323597
-6.88051288716414 6.04556850356848
-6.88450136741968 6.04726695599068
-6.88848971364388 6.04896529068127
-6.89247792599986 6.05066350781864
-6.8964660046505 6.05236160758077
-6.9004539497584 6.05405959014534
-6.9044417614859 6.05575745568965
-6.90842943999511 6.05745520439067
-6.91241698544787 6.05915283642499
-6.91640439800576 6.06085035196889
-6.9203916778301 6.06254775119827
-6.92437882508197 6.06424503428871
-6.9283658399222 6.06594220141543
-6.93235272251135 6.06763925275331
-6.93633947300974 6.06933618847687
-6.94032609157743 6.07103300876032
-6.94431257837423 6.0727297137775
-6.9482989335597 6.07442630370192
-6.95228515729315 6.07612277870675
-6.95627124973363 6.07781913896481
-6.96025721103996 6.07951538464859
-6.96424304137069 6.08121151593025
-6.96822874088414 6.08290753298159
-6.97221430973836 6.0846034359741
-6.97619974809116 6.08629922507892
-6.98018505610012 6.08799490046685
-6.98417023392255 6.08969046230836
-6.98815528171552 6.09138591077359
-6.99214019963586 6.09308124603235
-6.99612498784015 6.09477646825412
-7.00010964648472 6.09647157760804
-7.00409417572566 6.09816657426293
-7.00807857571882 6.09986145838726
-7.01206284661979 6.10155623014919
-7.01604698858395 6.10325088971656
-7.02003100176639 6.10494543725687
-7.024014886322 6.10663987293729
-7.0279986424054 6.10833419692467
-7.03198227017099 6.11002840938554
-7.03596576977291 6.1117225104861
-7.03994914136506 6.11341650039223
-7.04393238510112 6.11511037926948
-7.04791550113452 6.1168041472831
-7.05189848961843 6.11849780459799
-7.05588135070582 6.12019135137876
-7.05986408454938 6.12188478778967
-7.0638466913016 6.12357811399468
-7.0678291711147 6.12527133015744
-7.07181152414069 6.12696443644126
-7.07579375053133 6.12865743300916
-7.07977585043815 6.13035032002381
-7.08375782401242 6.13204309764761
-7.08773967140521 6.13373576604261
-7.09172139276734 6.13542832537055
-7.09570298824939 6.13712077579289
-7.09968445800172 6.13881311747074
-7.10366580217443 6.14050535056491
-7.10764702091742 6.14219747523592
-7.11162811438033 6.14388949164395
-7.1156090827126 6.14558139994889
-7.1195899260634 6.14727320031032
-7.12357064458168 6.14896489288751
-7.12755123841619 6.15065647783942
-7.13153170771541 6.15234795532471
-7.13551205262761 6.15403932550174
-7.13949227330082 6.15573058852855
-7.14347236988285 6.15742174456288
-7.14745234252128 6.15911279376219
-7.15143219136346 6.1608037362836
-7.1554119165565 6.16249457228396
-7.15939151824731 6.1641853019198
-7.16337099658255 6.16587592534736
-7.16735035170866 6.16756644272259
-7.17132958377186 6.16925685420111
-7.17530869291813 6.17094715993827
-7.17928767929323 6.17263736008911
-7.18326654304271 6.17432745480838
-7.18724528431188 6.17601744425053
-7.19122390324583 6.17770732856972
-7.19520239998943 6.17939710791981
-7.19918077468731 6.18108678245436
-7.2031590274839 6.18277635232666
-7.2071371585234 6.18446581768968
-7.21111516794978 6.18615517869611
-7.2150930559068 6.18784443549836
-7.21907082253798 6.18953358824852
-7.22304846798664 6.19122263709843
-7.22702599239588 6.1929115821996
-7.23100339590856 6.19460042370329
-7.23498067866735 6.19628916176045
-7.23895784081465 6.19797779652173
-7.24293488249271 6.19966632813754
-7.24691180384351 6.20135475675795
-7.25088860500883 6.20304308253278
-7.25486528613022 6.20473130561155
-7.25884184734904 6.20641942614351
-7.26281828880642 6.20810744427761
-7.26679461064326 6.20979536016254
-7.27077081300026 6.21148317394668
-7.27474689601789 6.21317088577815
-7.27872285983643 6.21485849580479
-7.28269870459591 6.21654600417414
-7.28667443043619 6.21823341103349
-7.29065003749688 6.21992071652982
-7.29462552591739 6.22160792080985
-7.2986008958369 6.22329502402003
-7.30257614739442 6.22498202630652
-7.3065512807287 6.22666892781521
-7.3105262959783 6.22835572869172
-7.31450119328158 6.23004242908137
-7.31847597277666 6.23172902912924
-7.32245063460147 6.23341552898012
-7.32642517889374 6.23510192877853
-7.33039960579095 6.23678822866871
-7.33437391543041 6.23847442879463
-7.3383481079492 6.24016052930001
-7.3423221834842 6.24184653032827
-7.34629614217208 6.24353243202259
-7.3502699841493 6.24521823452585
-7.35424370955211 6.24690393798069
-7.35821731851656 6.24858954252946
-7.36219081117849 6.25027504831426
-7.36616418767353 6.25196045547691
-7.3701374481371 6.25364576415897
-7.37411059270443 6.25533097450174
-7.37808362151054 6.25701608664625
-7.38205653469023 6.25870110073326
-7.38602933237811 6.26038601690328
-7.39000201470858 6.26207083529655
-7.39397458181584 6.26375555605304
-7.39794703383389 6.26544017931248
-7.4019193708965 6.26712470521431
-7.40589159313729 6.26880913389773
-7.40986370068962 6.27049346550168
-7.41383569368669 6.27217770016483
-7.41780757226148 6.2738618380256
-7.42177933654676 6.27554587922216
-7.42575098667513 6.27722982389239
-7.42972252277895 6.27891367217395
-7.43369394499042 6.28059742420422
-7.43766525344151 6.28228108012033
-7.441636448264 6.28396464005918
-7.44560752958947 6.28564810415737
-7.44957849754931 6.28733147255127
-7.4535493522747 6.28901474537702
-7.45752009389663 6.29069792277045
-7.4614907225459 6.2923810048672
-7.46546123835308 6.29406399180261
-7.46943164144858 6.2957468837118
-7.4734019319626 6.29742968072962
-7.47737211002514 6.29911238299069
-7.481342175766 6.30079499062935
-7.48531212931481 6.30247750377973
-7.48928197080097 6.30415992257567
-7.4932517003537 6.3058422471508
-7.49722131810205 6.30752447763849
-7.50119082417483 6.30920661417184
-7.50516021870069 6.31088865688375
-7.50912950180808 6.31257060590683
-7.51309867362526 6.31425246137348
-7.51706773428027 6.31593422341582
-7.521036683901 6.31761589216577
-7.52500552261512 6.31929746775496
-7.52897425055011 6.32097895031481
-7.53294286783328 6.3226603399765
-7.53691137459172 6.32434163687094
-7.54087977095235 6.32602284112882
-7.54484805704189 6.32770395288059
-7.54881623298687 6.32938497225646
-7.55278429891365 6.33106589938638
-7.55675225494837 6.33274673440009
-7.56072010121701 6.33442747742707
-7.56468783784533 6.33610812859659
-7.56865546495894 6.33778868803764
-7.57262298268322 6.33946915587901
-7.57659039114341 6.34114953224924
-7.58055769046452 6.34282981727664
-7.5845248807714 6.34451001108928
-7.5884919621887 6.34619011381499
-7.59245893484089 6.34787012558137
-7.59642579885226 6.3495500465158
-7.6003925543469 6.3512298767454
-7.60435920144872 6.35290961639709
-7.60832574028146 6.35458926559753
-7.61229217096865 6.35626882447317
-7.61625849363367 6.3579482931502
-7.62022470839968 6.35962767175462
-7.62419081538967 6.36130696041217
-7.62815681472647 6.36298615924837
-7.63212270653269 6.36466526838851
-7.63608849093078 6.36634428795766
-7.640054168043 6.36802321808064
-7.64401973799144 6.36970205888206
-7.64798520089799 6.37138081048631
-7.65195055688438 6.37305947301754
-7.65591580607214 6.37473804659968
-7.65988094858263 6.37641653135643
-7.66384598453703 6.37809492741127
-7.66781091405634 6.37977323488746
-7.67177573726137 6.38145145390802
-7.67574045427277 6.38312958459576
-7.679705065211 6.38480762707328
-7.68366957019634 6.38648558146291
-7.68763396934889 6.38816344788682
-7.69159826278858 6.38984122646692
-7.69556245063517 6.39151891732491
-7.69952653300821 6.39319652058226
-7.70349051002712 6.39487403636023
-7.7074543818111 6.39655146477987
-7.71141814847921 6.398228805962
-7.7153818101503 6.3999060600272
-7.71934536694307 6.40158322709588
-7.72330881897604 6.4032603072882
-7.72727216636755 6.4049373007241
-7.73123540923576 6.40661420752332
-7.73519854769866 6.40829102780538
-7.73916158187408 6.40996776168958
-7.74312451187966 6.411644409295
-7.74708733783287 6.41332097074053
-7.75105005985101 6.41499744614481
-7.7550126780512 6.4166738356263
-7.7589751925504 6.41835013930322
-7.76293760346539 6.4200263572936
-7.76689991091279 6.42170248971524
-7.77086211500901 6.42337853668574
-7.77482421587035 6.42505449832248
-7.77878621361288 6.42673037474264
-7.78274810835253 6.42840616606317
-7.78670990020507 6.43008187240085
-7.79067158928607 6.43175749387219
-7.79463317571095 6.43343303059356
-7.79859465959496 6.43510848268106
-7.80255604105317 6.43678385025063
-7.80651732020049 6.43845913341796
-7.81047849715167 6.44013433229857
-7.81443957202127 6.44180944700776
-7.81840054492369 6.44348447766061
-7.82236141597319 6.44515942437202
-7.82632218528381 6.44683428725666
-7.83028285296947 6.44850906642901
-7.8342434191439 6.45018376200334
-7.83820388392066 6.45185837409372
-7.84216424741318 6.45353290281402
-7.84612450973467 6.45520734827789
-7.85008467099822 6.4568817105988
-7.85404473131672 6.45855598989
-7.85800469080292 6.46023018626455
-7.8619645495694 6.4619042998353
-7.86592430772858 6.46357833071491
-7.86988396539269 6.46525227901583
-7.87384352267383 6.46692614485031
-7.87780297968392 6.4685999283304
-7.88176233653471 6.47027362956797
-7.88572159333781 6.47194724867466
-7.88968075020464 6.47362078576194
-7.89363980724647 6.47529424094106
-7.89759876457443 6.47696761432309
-7.90155762229945 6.47864090601889
-7.90551638053231 6.48031411613914
-7.90947503938365 6.4819872447943
-7.91343359896393 6.48366029209466
-7.91739205938345 6.4853332581503
-7.92135042075236 6.48700614307111
-7.92530868318064 6.48867894696678
-7.92926684677811 6.49035166994681
-7.93322491165444 6.4920243121205
-7.93718287791913 6.49369687359698
-7.94114074568154 6.49536935448516
-7.94509851505084 6.49704175489377
-7.94905618613606 6.49871407493135
-7.95301375904609 6.50038631470624
-7.95697123388963 6.5020584743266
-7.96092861077523 6.5037305539004
-7.96488588981131 6.5054025535354
-7.9688430711061 6.50707447333919
-7.97280015476768 6.50874631341917
-7.97675714090399 6.51041807388254
-7.9807140296228 6.51208975483631
-7.98467082103173 6.51376135638733
-7.98862751523824 6.51543287864223
-7.99258411234964 6.51710432170747
-7.99654061247307 6.5187756856893
-8.00049701571554 6.52044697069383
-8.00445332218389 6.52211817682693
-8.00840953198481 6.52378930419432
-8.01236564522484 6.52546035290153
-8.01632166201035 6.52713132305389
-8.02027758244757 6.52880221475656
-8.02423340664258 6.53047302811451
-8.0281891347013 6.53214376323253
-8.0321447667295 6.53381442021521
-8.0361003028328 6.53548499916699
-8.04005574311666 6.5371555001921
-8.0440110876864 6.5388259233946
-8.04796633664718 6.54049626887836
-8.05192149010401 6.54216653674707
-8.05587654816175 6.54383672710426
-8.05983151092511 6.54550684005324
-8.06378637849866 6.54717687569718
-8.06774115098679 6.54884683413904
-8.07169582849377 6.55051671548162
-8.07565041112371 6.55218651982753
-8.07960489898057 6.55385624727921

